On Stability and Learning of Competitive Equilibrium in Generalized Fisher Market Models: A Variational Inequality Approach

In this work, we study a generalized Fisher market model that incorporates social influence. In this extended model, a buyer's utility depends not only on their own resource allocation but also on the allocations received by their competitors. We propose a novel competitive equilibrium formulation for this generalized Fisher market using a variational inequality approach. This framework effectively captures competitive equilibrium in markets that extend beyond the traditional assumption of homogeneous utility functions. We analyze key structural properties of the proposed variational inequality problem, including monotonicity, stability, and uniqueness. Additionally, we present two decentralized learning algorithms for buyers to achieve competitive equilibrium: a two-timescale stochastic approximation-based t{\^a}tonnement method and a trading-post mechanism-based learning method. Finally, we validate the proposed algorithms through numerical simulations.

==> DATA/Total_TTS_data.csv <==
1.0,1.264987520624237,1.1662412068864985,1.9656449210868696
2.0,1.4458360985352186,1.3935369956756927,1.23526848554134
3.0,1.456810030332489,1.446985349250523,0.7843787864167185
4.0,1.4327229067354683,1.4660762732129173,0.7185733859949459
5.0,1.3820255217119621,1.4470982813350428,0.5500698186292475
6.0,1.3384839309111451,1.4186184775033948,0.48306477011404136
7.0,1.303154042620129,1.38267792512537,0.4723614291478463
8.0,1.2752616802463932,1.342174158286324,0.48690329444936437
9.0,1.2529776451548473,1.3000727521233153,0.5124801676314492
10.0,1.2342502504854966,1.2585917352164147,0.5427680553318549
11.0,1.2177109708852478,1.2191688160492022,0.5747060498809731
12.0,1.202687161978647,1.1826362804904476,0.6067412543981138
13.0,1.1888662672063668,1.149393307655807,0.6380660634818198
14.0,1.1760771872097002,1.119547101045641,0.6682602742916679
15.0,1.1642017634171946,1.0930191721471592,0.6971144079776912
16.0,1.1531453208616853,1.0696209106069947,0.7245378566970799
17.0,1.142827492812776,1.049105240119991,0.7505087234958245
18.0,1.1331790116554576,1.031200767098684,0.7750452372966319
19.0,1.1241400232167804,1.015633535700859,0.7981888859043209
20.0,1.1156587478456728,1.002140216666302,0.8199941930204255
21.0,1.107690259645262,0.9904755057873498,0.840522404569199
22.0,1.100195381149439,0.9804157024668133,0.8598375479093152
23.0,1.0931397174834994,0.9717598415889108,0.8780039682836649
24.0,1.0864928388714408,0.9643293189914288,0.8950848033174822
25.0,1.0802276046119976,0.957966642873697,0.9111410619000806
26.0,1.0743196127329686,0.9525337279953993,0.9262310961428207
27.0,1.0687467563384112,0.9479100009306011,0.9404103300322002
28.0,1.063488867888746,0.9439904835659868,0.9537311554131005
29.0,1.0585274345412432,0.9406839542332566,0.9662429360627836
30.0,1.0538453701610964,0.937911241105573,0.9779920802631606
31.0,1.0494268321258469,0.9356036735201833,0.9890221552821976
32.0,1.0452570733270459,0.9337016986402562,0.9993740258861655
33.0,1.0413223217284067,0.9321536598154108,1.0090860048961592
34.0,1.0376096814593845,0.9309147267128745,1.0181940078163505
35.0,1.0341070507354377,0.9299459641060301,1.0267317063097996
36.0,1.0308030529434986,0.9292135249940209,1.0347306771842149
37.0,1.0276869780579032,0.9286879537246455,1.042220544844974
38.0,1.0247487321992341,0.9283435854975933,1.0492291160587552
39.0,1.0219787936519513,0.9281580297056049,1.0557825064732662
40.0,1.0193681740461606,0.9281117258158698,1.061905258742866
41.0,1.0169083837088988,0.9281875617715265,1.0676204523762614
42.0,1.0145914004205228,0.9283705461255949,1.0729498055926407
43.0,1.0124096409878927,0.9286475262641665,1.0779137695759875
44.0,1.010355935180348,0.9290069461118945,1.0825316155745095
45.0,1.008423501676671,0.9294386376345164,1.0868215153177418
46.0,1.0066059257488438,0.9299336412625757,1.0908006152282024
47.0,1.0048971384672427,0.9304840510647139,1.0944851048947923
48.0,1.00329139725648,0.931082881107299,1.097890280256515
49.0,1.00178326766484,0.931723949960051,1.1010306019211396
50.0,1.0003676062358078,0.9324017807550089,1.1039197490166361
51.0,0.9990395443895626,0.9331115145883953,1.1065706689452426
52.0,0.9977944732370319,0.9338488353805909,1.1089956233820644
53.0,0.9966280292603584,0.9346099045865297,1.1112062308328907
54.0,0.995536080802259,0.9353913043844015,1.1132135060399153
55.0,0.9945147153134579,0.9361899881707371,1.1150278964995572
56.0,0.9935602273126177,0.9370032373600623,1.1166593163337275
57.0,0.9926691070173654,0.9378286236318724,1.1181171777347187
58.0,0.9918380296083799,0.9386639758905954,1.1194104201844257
59.0,0.9910638450912937,0.9395073513087842,1.1205475376307277
60.0,0.9903435687235036,0.9403570099128015,1.1215366037875518
61.0,0.9896743719749984,0.9412113922461252,1.12238529571026
62.0,0.9890535739940955,0.9420690997101078,1.1231009157844667
63.0,0.9884786335505619,0.9429288772372698,1.1236904122541045
64.0,0.9879471414300519,0.9437895979994375,1.1241603984034017
65.0,0.987456813255135,0.94465024989345,1.124517170497315
66.0,0.9870054827094471,0.9455099235817962,1.124766724575797
67.0,0.9865910951426836,0.9463678018952488,1.124914772188961
68.0,0.9862117015352831,0.9472231504300906,1.124966755152681
69.0,0.9858654528027186,0.9480753091944758,1.124927859397336
70.0,0.9855505944203529,0.9489236851773798,1.124803027976216
71.0,0.9852654613507866,0.9497677457298922,1.1245969732945027
72.0,0.9850084732565834,0.9506070126626891,1.1243141886146355
73.0,0.9847781299821485,0.951441056975688,1.1239589588892611
74.0,0.9845730072894173,0.952269494146435,1.1235353709687583
75.0,0.9843917528328242,0.9530919799129007,1.1230473232265146
76.0,0.9842330823598269,0.9539082064942976,1.1224985346416656
77.0,0.9840957761240112,0.9547178992004156,1.12189255337584
78.0,0.983978675498525,0.955520813385978,1.121232764877583
79.0,0.9838806797782761,0.9563167317117336,1.1205223995455034
80.0,0.983800743159986,0.9571054616785668,1.119764539978798
81.0,0.9837378718898087,0.9578868334048845,1.118962127841625
82.0,0.9836911215688182,0.958660697621019,1.118117970365792
83.0,0.9836595946072242,0.9594269238574349,1.1172347465144155
84.0,0.9836424378187072,0.960185398806195,1.1163150128275185
85.0,0.9836388401467688,0.9609360248374913,1.115361208969018
86.0,0.9836480305154591,0.9616787186550974,1.1143756629931396
87.0,0.9836692757973013,0.9624134100764165,1.1133605963470181
88.0,0.9837018788916513,0.9631400409243897,1.1123181286250519
89.0,0.9837451769071276,0.9638585640199352,1.111250282089498
90.0,0.9837985394421304,0.9645689422648313,1.1101589859707943
91.0,0.9838613669578157,0.9652711478060464,1.1090460805601694
92.0,0.9839330892382301,0.9659651612734943,1.107913321106262
93.0,0.9840131639326245,0.9666509710840433,1.1067623815266792
94.0,0.9841010751752592,0.9673285728053728,1.1055948579447095
95.0,0.9841963322782985,0.9679979685739405,1.1044122720607346
96.0,0.9842984684936422,0.9686591665619231,1.1032160743672703
97.0,0.9844070398398045,0.9693121804885252,1.1020076472159934
98.0,0.9845216239901661,0.9699570291715209,1.1007883077445868
99.0,0.9846418192191542,0.9705937361153165,1.0995593106707469
100.0,0.9847672434031043,0.9712223291321967,1.0983218509602333
101.0,0.9848975330727516,0.9718428399937468,1.097077066375437
102.0,0.9850323425144787,0.9724553041097502,1.0958260399105364
103.0,0.9851713429176181,0.973059760232119,1.0945698021189516
104.0,0.9853142215652647,0.973656250181658,1.0933093333384778
105.0,0.9854606810662059,0.9742448185956748,1.0920455658191475
106.0,0.9856104386257116,0.974825512694642,1.090779385758595
107.0,0.9857632253530678,0.9753983820662828,1.0895116352494096
108.0,0.9859187856038492,0.975963478465614,1.088243114142716
109.0,0.9860768763550548,0.9765208556296103,1.0869745818319825
110.0,0.9862372666113293,0.9770705691052816,1.085706758960832
111.0,0.9863997368406011,0.977612676090068,1.084440329058422
112.0,0.9865640784375652,0.9781472352835546,1.0831759401057723
113.0,0.9867300932135238,0.9786743067495999,1.0819142060362275
114.0,0.9868975929111885,0.9791939517880532,1.0806557081730774
115.0,0.9870663987431252,0.9797062328153125,1.0794009966071965
116.0,0.9872363409525972,0.9802112132530337,1.078150591517414
117.0,0.9874072583956331,0.9807089574243727,1.0769049844361824
118.0,0.9875789981432157,0.981199530457185,1.0756646394629854
119.0,0.9877514151025413,0.9816829981936664,1.0744299944277982
120.0,0.9879243716563696,0.9821594271059545,1.0732014620067956
121.0,0.9880977373195303,0.9826288842172588,1.0719794307923969
122.0,0.9882713884117066,0.9830914370281167,1.0707642663196306
123.0,0.9884452077456671,0.9835471534474124,1.0695563120507035
124.0,0.9886190843301603,0.9839961017278196,1.0683558903195691
125.0,0.9887929130867309,0.9844383504053619,1.0671633032382042
126.0,0.9889665945797559,0.9848739682428063,1.0659788335662148
127.0,0.9891400347590396,0.9853030241766285,1.0648027455453262
128.0,0.9893131447143406,0.9857255872673107,1.0636352857002251
129.0,0.9894858404412354,0.9861417266527505,1.0624766836071653
130.0,0.9896580426177625,0.9865515115045744,1.0613271526316768
131.0,0.989829676391311,0.9869550109871726,1.0601868906366554
132.0,0.9900006711752557,0.9873522942192747,1.0590560806620566
133.0,0.9901709604548613,0.98774343023791,1.057934891577357
134.0,0.9903404816020038,0.988128487964602,1.0568234787078983
135.0,0.9905091756982848,0.9885075361736567,1.055721984436175
136.0,0.9906769873661315,0.9888806434624225,1.054630538779082
137.0,0.9908438646075037,0.9892478782233954,1.053549259942096
138.0,0.9910097586498389,0.9896093086180658,1.052478254851316
139.0,0.9911746237988941,0.9899650025524007,1.0514176196642533
140.0,0.991338417298159,0.9903150276538674,1.0503674402602199
141.0,0.9915010991945259,0.9906594512499086,1.0493277927111289
142.0,0.9916626322099278,0.9909983403477881,1.0482987437334859
143.0,0.9918229816186608,0.9913317616157281,1.0472803511223172
144.0,0.9919821151301284,0.9916597813652664,1.046272664167747
145.0,0.9921400027767558,0.991982465534767,1.0452757240549106
146.0,0.9922966168068349,0.9922998796740203,1.044289564247857
147.0,0.9924519315820706,0.9926120889298738,1.0433142108580697
148.0,0.9926059234796183,0.992919158032839,1.0423496829982093
149.0,0.9927585707984012,0.9932211512846216,1.0413959931216532
150.0,0.9929098536695166,0.9935181325465267,1.0404531473483898
151.0,0.9930597539705435,0.9938101652286933,1.039521145777794
152.0,0.9932082552435777,0.9940973122801167,1.0385999827887986
153.0,0.9933553426168227,0.9943796361794152,1.0376896473279484
154.0,0.9935010027295809,0.9946571989263057,1.0367901231858065
155.0,0.9936452236604911,0.9949300620337518,1.0359013892621645
156.0,0.9937879948588673,0.9951982865207503,1.0350234198204897
157.0,0.993929307079002,0.9954619329057229,1.0341561847320246
158.0,0.9940691523173029,0.995721061200487,1.0332996497099365
159.0,0.9942075237521371,0.9959757309047703,1.0324537765339037
160.0,0.9943444156862649,0.9962260010012518,1.0316185232655064
161.0,0.9944798234917498,0.9964719299510926,1.0307938444547704
162.0,0.9946137435572341,0.9967135756899417,1.0299796913382138
163.0,0.9947461732374813,0.9969509956243887,1.0291760120287163
164.0,0.9948771108050827,0.9971842466288429,1.028382751697525
165.0,0.9950065554042379,0.9974133850428188,1.0275998527487065
166.0,0.9951345070065168,0.9976384666686082,1.026827254986325
167.0,0.995260966368521,0.997859546769319,1.0260648957746359
168.0,0.9953859349913596,0.998076680067264,1.025312710191554
169.0,0.9955094150818639,0.9982899207426839,1.0245706311756644
170.0,0.9956314095154672,0.9984993224327857,1.023838589667014
171.0,0.9957519218006774,0.9987049382310844,1.0231165147419325
172.0,0.9958709560450745,0.9989068206870302,1.0224043337421052
173.0,0.9959885169227705,0.9991050218059092,1.0217019723981209
174.0,0.9961046096432674,0.9992995930490047,1.0210093549477106
175.0,0.996219239921657,0.9994905853340055,1.0203264042488778
176.0,0.9963324139501014,0.9996780490356478,1.019653041888118
177.0,0.9964441383705482,0.9998620339865818,1.0189891882839173
178.0,0.9965544202486194,1.0000425894784515,1.0183347627857138
179.0,0.996663267048632,1.0002197642631732,1.0176896837684952
180.0,0.9967706866097003,1.0003936065544101,1.017053868723201
181.0,0.9968766871228746,1.0005641640292238,1.016427234343094
182.0,0.9969812771092735,1.0007314838299028,1.0158096966062569
183.0,0.9970844653991695,1.0008956125659525,1.0152011708543613
184.0,0.9971862611119862,1.0010565963162403,1.014601571867859
185.0,0.9972866736371725,1.001214480631289,1.0140108139377306
186.0,0.997385712615914,1.0013693105357087,1.01342881093393
187.0,0.9974833879236502,1.0015211305307603,1.0128554763706479
188.0,0.9975797096533617,1.001669984597044,1.0122907234685254
189.0,0.9976746880995978,1.0018159161973053,1.011734465213932
190.0,0.9977683337432124,1.0019589682793522,1.0111866144154256
191.0,0.9978606572367804,1.0020991832790762,1.010647083757508
192.0,0.9979516693906653,1.0022366031235728,1.0101157858517738
193.0,0.9980413811597127,1.0023712692343547,1.0095926332855685
194.0,0.9981298036305437,1.0025032225306518,1.0090775386682411
195.0,0.9982169480094212,1.002632503432793,1.008570414675099
196.0,0.9983028256106702,1.0027591518656638,1.0080711740891455
197.0,0.9983874478456265,1.0028832072622378,1.0075797298406972
198.0,0.9984708262120909,1.0030047085671714,1.007095995044961
199.0,0.9985529722842721,1.003123694240464,1.0066198830376534
200.0,0.9986338977031946,1.0032402022611746,1.0061513074087438
201.0,0.9987136141675561,1.0033542701311922,1.005690182034391
202.0,0.9987921334250113,1.0034659348790544,1.0052364211071547
203.0,0.9988694672638704,1.003575233063815,1.0047899391645443
204.0,0.9989456275051907,1.0036822007789499,1.0043506511159754
205.0,0.9990206259952468,1.0037868736563027,1.0039184722682026
206.0,0.9990944745983656,1.0038892868700664,1.003493318349283
207.0,0.9991671851901083,1.0039894751407954,1.00307510553114
208.0,0.9992387696507864,1.0040874727394447,1.0026637504507787
209.0,0.9993092398592993,1.0041833134914375,1.0022591702302104
210.0,0.9993786076872782,1.0042770307807527,1.001861282495141
211.0,0.9994468849935251,1.004368657554033,1.0014700053924743
212.0,0.999514083618734,1.0044582263247097,1.0010852576066809
213.0,0.9995802153804834,1.0045457691771429,1.0007069583750758
214.0,0.9996452920684886,1.004631317770771,1.0003350275020595
215.0,0.9997093254401027,1.0047149033442735,0.9999693853723572
216.0,0.9997723272160569,1.004796556719737,0.9996099529633056
217.0,0.9998343090764289,1.0048763083068304,0.9992566518562263
218.0,0.9998952826568321,1.004954188106979,0.9989094042469223
219.0,0.9999552595448133,1.0050302257175432,0.9985681329553415
220.0,1.000014251276454,1.005104450335994,0.9982327614344368
221.0,1.0000722693331636,1.0051768907640872,0.9979032137782633
222.0,1.0001293251386572,1.0052475754120325,0.997579414729344
223.0,1.0001854300561128,1.0053165323026558,0.9972612896853361
224.0,1.000240595385497,1.0053837890755561,0.9969487647050305
225.0,1.0002948323610528,1.0054493729912501,0.9966417665137128
226.0,1.0003481521489455,1.0055133109353098,0.9963402225079161
227.0,1.0004005658450563,1.0055756294224842,0.996044060759593
228.0,1.0004520844729192,1.005636354600811,0.9957532100197325
229.0,1.0005027189817945,1.0056955122557105,0.9954675997214483
230.0,1.0005524802448755,1.0057531278140686,0.9951871599825635
231.0,1.0006013790576167,1.0058092263482965,0.994911821607714
232.0,1.0006494261361867,1.0058638325803777,0.9946415160899944
233.0,1.000696632116032,1.0059169708858935,0.9943761756121684
234.0,1.0007430075505532,1.0059686652980289,0.9941157330474638
235.0,1.0007885629098858,1.0060189395115584,0.9938601219599725
236.0,1.0008333085797803,1.0060678168868085,0.9936092766046752
237.0,1.00087725486058,1.006115320453599,0.9933631319271106
238.0,1.000920411966291,1.006161472915161,0.9931216235627032
239.0,1.000962790023737,1.0062062966520282,0.9928846878357712
240.0,1.0010043990718023,1.0062498137259086,0.9926522617582294
241.0,1.001045249060752,1.0062920458835245,0.9924242830280001
242.0,1.0010853498516288,1.0063330145604312,0.9922006900271525
243.0,1.0011247112157244,1.006372740884807,0.9919814218197814
244.0,1.00116334283412,1.0064112456812169,0.9917664181496392
245.0,1.0012012542972926,1.0064485494743471,0.9915556194375366
246.0,1.0012384551047853,1.006484672492713,0.9913489667785238
247.0,1.0012749546649389,1.006519634672338,0.9911464019388643
248.0,1.0013107622946795,1.0065534556604032,0.9909478673528134
249.0,1.001345887219363,1.0065861548188677,0.9907533061192129
250.0,1.0013803385726703,1.0066177512280596,0.9905626619979132
251.0,1.001414125396552,1.006648263690237,0.9903758794060316
252.0,1.001447256641224,1.0066777107331168,0.9901929034140595
253.0,1.001479741165203,1.0067061106133766,0.9900136797418256
254.0,1.0015115877353895,1.0067334813201223,0.9898381547543262
255.0,1.0015428050271882,1.0067598405783265,0.9896662754574296
256.0,1.0015734016246696,1.0067852058522346,0.9894979894934637
257.0,1.0016033860207663,1.0068095943487414,0.9893332451366972
258.0,1.0016327666175058,1.0068330230207332,0.9891719912887169
259.0,1.001661551726275,1.0068555085704007,0.9890141774737153
260.0,1.0016897495681174,1.0068770674525198,0.9888597538336876
261.0,1.0017173682740577,1.0068977158776984,0.988708671123554
262.0,1.0017444158854572,1.0069174698155943,0.988560880706204
263.0,1.0017709003543935,1.0069363449980993,0.9884163345474783
264.0,1.001796829544066,1.0069543569224906,0.9882749852110877
265.0,1.0018222112292254,1.0069715208545527,0.9881367858534751
266.0,1.0018470530966248,1.006987851831664,0.9880016902186314
267.0,1.0018713627454914,1.0070033646658536,0.9878696526328639
268.0,1.0018951476880196,1.0070180739468269,0.987740627999526
269.0,1.0019184153498801,1.0070319940449548,0.9876145717937114
270.0,1.0019411730707488,1.0070451391142365,0.9874914400569179
271.0,1.0019634281048502,1.007057523095226,0.9873711893916857
272.0,1.001985187621516,1.0070691597179293,0.9872537769562113
273.0,1.0020064587057604,1.0070800625046696,0.9871391604589468
274.0,1.0020272483588646,1.007090244772919,0.9870272981531804
275.0,1.0020475634989763,1.0070997196381017,0.9869181488316086
276.0,1.002067410961721,1.0071085000163622,0.9868116718209001
277.0,1.0020867975008216,1.0071165986273058,0.986707826976255
278.0,1.0021057297887295,1.0071240279967049,0.9866065746759622
279.0,1.0021242144172642,1.0071308004591766,0.9865078758159596
280.0,1.0021422578982604,1.0071369281608276,0.9864116918043958
281.0,1.0021598666642242,1.0071424230618695,0.986317984556202
282.0,1.002177047068995,1.0071472969392037,0.986226716487671
283.0,1.0021938053884132,1.0071515613889748,0.9861378505110476
284.0,1.002210147820994,1.0071552278290934,0.9860513500291346
285.0,1.0022260804886067,1.007158307501733,0.9859671789299127
286.0,1.0022416094371585,1.00716081147579,0.9858853015811799
287.0,1.0022567406372789,1.007162750649321,0.9858056828252104
288.0,1.002271479985013,1.0071641357519465,0.9857282879734338
289.0,1.0022858333025133,1.0071649773472258,0.9856530828011401
290.0,1.0022998063387345,1.0071652858350046,0.9855800335422067
291.0,1.002313404770132,1.0071650714537321,0.9855091068838544
292.0,1.0023266342013613,1.0071643442827505,0.9854402699614293
293.0,1.0023395001659752,1.007163114244555,0.9853734903532143
294.0,1.002352008127128,1.0071613911070267,0.9853087360752718
295.0,1.0023641634782734,1.0071591844856373,0.9852459755763165
296.0,1.0023759715438678,1.007156503845626,0.9851851777326223
297.0,1.0023874375800688,1.007153358504148,0.9851263118429607
298.0,1.002398566775436,1.0071497576323978,0.9850693476235761
299.0,1.0024093642516294,1.0071457102577024,0.9850142552031951
300.0,1.002419835064107,1.0071412252655922,0.9849610051180728
301.0,1.002429984202821,1.0071363114018401,0.984909568307075
302.0,1.002439816592911,1.0071309772744794,0.9848599161067991
303.0,1.0024493370953966,1.0071252313557906,0.9848120202467335
304.0,1.0024585505078671,1.0071190819842668,0.9847658528444554
305.0,1.0024674615651683,1.0071125373665506,0.9847213864008679
306.0,1.0024760749400863,1.0071056055793481,0.9846785937954781
307.0,1.00248439524403,1.0070982945713152,0.9846374482817146
308.0,1.0024924270277091,1.0070906121649204,0.9845979234822864
309.0,1.002500174781808,1.007082566058283,0.9845599933845832
310.0,1.002507642937659,1.007074163826988,0.9845236323361168
311.0,1.0025148358679081,1.0070654129258747,0.9844888150400053
312.0,1.002521757887181,1.0070563206908023,0.9844555165504967
313.0,1.0025284132527414,1.0070468943403936,0.9844237122685398
314.0,1.0025348061651491,1.007037140977752,0.9843933779373917
315.0,1.00254094076891,1.00702706759216,0.9843644896382734
316.0,1.002546821153125,1.0070166810607488,0.9843370237860638
317.0,1.0025524513521318,1.0070059881501519,0.9843109571250392
318.0,1.0025578353461455,1.0069949955181312,0.9842862667246556
319.0,1.0025629770618911,1.006983709715183,0.9842629299753726
320.0,1.0025678803732339,1.0069721371861238,0.9842409245845214
321.0,1.0025725491018038,1.00696028427165,0.9842202285722157
322.0,1.0025769870176153,1.0069481572098822,0.9842008202673052
323.0,1.0025811978396824,1.0069357621378816,0.9841826783033725
324.0,1.0025851852366285,1.0069231050931522,0.9841657816147726
325.0,1.0025889528272924,1.0069101920151171,0.984150109432715
326.0,1.0025925041813266,1.006897028746578,0.9841356412813889
327.0,1.0025958428197939,1.0068836210351513,0.9841223569741303
328.0,1.0025989722157553,1.0068699745346876,0.9841102366096328
329.0,1.0026018957948568,1.0068560948066692,0.9840992605681989
330.0,1.0026046169359062,1.0068419873215888,0.9840894095080346
331.0,1.0026071389714497,1.006827657460309,0.9840806643615855
332.0,1.0026094651883382,1.0068131105154028,0.9840730063319147
333.0,1.0026115988282929,1.0067983516924752,0.9840664168891227
334.0,1.0026135430884626,1.0067833861114668,0.9840608777668065
335.0,1.002615301121976,1.0067682188079379,0.9840563709585635
336.0,1.0026168760384906,1.006752854734336,0.9840528787145322
337.0,1.0026182709047342,1.0067372987612446,0.9840503835379759
338.0,1.0026194887450415,1.006721555678614,0.9840488681819063
339.0,1.0026205325418858,1.0067056301969752,0.9840483156457465
340.0,1.0026214052364053,1.006689526948637,0.9840487091720347
341.0,1.0026221097289245,1.0066732504888647,0.9840500322431667
342.0,1.0026226488794687,1.0066568052970446,0.984052268578177
343.0,1.0026230255082742,1.0066401957778284,0.9840554021295607
344.0,1.0026232423962942,1.0066234262622642,0.9840594170801323
345.0,1.0026233022856972,1.00660650100891,0.9840642978399239
346.0,1.002623207880362,1.0065894242049316,0.9840700290431199
347.0,1.0026229618463662,1.0065721999671846,0.9840765955450309
348.0,1.0026225668124704,1.0065548323432816,0.9840839824191048
349.0,1.0026220253705964,1.0065373253126424,0.9840921749539739
350.0,1.0026213400762998,1.0065196827875311,0.9841011586505404
351.0,1.0026205134492396,1.006501908614077,0.9841109192190953
352.0,1.0026195479736397,1.006484006573281,0.9841214425764775
353.0,1.0026184460987477,1.0064659803820073,0.984132714843265
354.0,1.0026172102392863,1.006447833693962,0.9841447223410038
355.0,1.0026158427759024,1.0064295701006551,0.9841574515894702
356.0,1.002614346055608,1.0064111931323518,0.9841708893039693
357.0,1.0026127223922192,1.006392706259006,0.9841850223926665
358.0,1.0026109740667877,1.0063741128911847,0.9841998379539546
359.0,1.0026091033280278,1.0063554163809751,0.9842153232738529
360.0,1.0026071123927407,1.006336620022881,0.9842314658234406
361.0,1.0026050034462306,1.0063177270547043,0.9842482532563235
362.0,1.002602778642718,1.0062987406584156,0.9842656734061326
363.0,1.002600440105748,1.0062796639610103,0.9842837142840553
364.0,1.0025979899285926,1.0062605000353535,0.9843023640763988
365.0,1.00259543017465,1.0062412519010113,0.9843216111421855
366.0,1.0025927628778384,1.0062219225250708,0.984341444010778
367.0,1.0025899900429838,1.0062025148229485,0.9843618513795371
368.0,1.0025871136462055,1.0061830316591853,0.9843828221115096
369.0,1.0025841356352956,1.0061634758482314,0.9844043452331463
370.0,1.0025810579300936,1.006143850155218,0.9844264099320494
371.0,1.002577882422858,1.00612415729672,0.9844490055547515
372.0,1.002574610978632,1.0061043999415051,0.9844721216045207
373.0,1.0025712454356048,1.0060845807112728,0.9844957477391978
374.0,1.0025677876054693,1.006064702181383,0.9845198737690608
375.0,1.0025642392737755,1.0060447668815733,0.9845444896547166
376.0,1.0025606022002784,1.0060247772966655,0.9845695855050223
377.0,1.002556878119282,1.006004735867262,0.984595151575034
378.0,1.0025530687399806,1.005984644990432,0.9846211782639814
379.0,1.0025491757467937,1.0059645070203866,0.9846476561132712
380.0,1.002545200799698,1.0059443242691468,0.9846745758045159
381.0,1.0025411455345548,1.0059240990071958,0.9847019281575896
382.0,1.0025370115634333,1.0059038334641286,0.9847297041287099
383.0,1.0025328004749308,1.0058835298292872,0.9847578948085445
384.0,1.0025285138344873,1.0058631902523876,0.9847864914203444
385.0,1.0025241531846967,1.0058428168441376,0.9848154853181019
386.0,1.0025197200456162,1.0058224116768464,0.9848448679847329
387.0,1.0025152159150674,1.0058019767850224,0.9848746310302836
388.0,1.0025106422689385,1.0057815141659656,0.984904766190163
389.0,1.0025060005614779,1.0057610257803486,0.9849352653233963
390.0,1.0025012922255885,1.0057405135527893,0.984966120410905
391.0,1.0024965186731152,1.0057199793724163,0.9849973235538083
392.0,1.0024916812951303,1.0056994250934244,0.9850288669717482
393.0,1.002486781462214,1.0056788525356228,0.9850607430012369
394.0,1.0024818205247326,1.0056582634849742,0.9850929440940275
395.0,1.0024767998131123,1.0056376596941272,0.9851254628155056
396.0,1.0024717206381097,1.005617042882939,0.9851582918431039
397.0,1.0024665842910794,1.0055964147389918,0.985191423964737
398.0,1.0024613920442367,1.0055757769180997,0.9852248520772597
399.0,1.002456145150918,1.0055551310448108,0.9852585691849437
400.0,1.0024508448458387,1.0055344787128984,0.9852925683979772
401.0,1.0024454923453452,1.0055138214858477,0.9853268429309833
402.0,1.0024400888476663,1.0054931608973328,0.9853613861015603
403.0,1.002434635533159,1.005472498451689,0.9853961913288407
404.0,1.0024291335645537,1.0054518356243756,0.98543125213207
405.0,1.0024235840871936,1.005431173862433,0.9854665621292056
406.0,1.0024179882292727,1.0054105145849335,0.9855021150355345
407.0,1.00241234710207,1.0053898591834236,0.9855379046623101
408.0,1.002406661800181,1.005369209022361,0.9855739249154067
409.0,1.0024009334017454,1.0053485654395447,0.9856101697939947
410.0,1.002395162968673,1.0053279297465385,0.9856466333892315
411.0,1.0023893515468656,1.0053073032290878,0.9856833098829718
412.0,1.0023835001664365,1.0052866871475301,0.985720193546495
413.0,1.002377609841927,1.0052660827372015,0.9857572787392512
414.0,1.0023716815725203,1.0052454912088327,0.985794559907623
415.0,1.0023657163422517,1.0052249137489428,0.9858320315837045
416.0,1.0023597151202173,1.0052043515202258,0.9858696883840984
417.0,1.002353678860779,1.0051838056619316,0.9859075250087286
418.0,1.002347608503767,1.0051632772902392,0.985945536239669
419.0,1.00234150497468,1.0051427674986293,0.9859837169399892
420.0,1.002335369184882,1.005122277358244,0.9860220620526157
421.0,1.0023292020317978,1.005101807918248,0.9860605665992084
422.0,1.0023230043991038,1.00508136020618,0.9860992256790538
423.0,1.0023167771569186,1.0050609352283,0.9861380344679722
424.0,1.0023105211619894,1.005040533969932,0.9861769882172401
425.0,1.0023042372578772,1.0050201573958009,0.9862160822525285
426.0,1.0022979262751375,1.0049998064503631,0.9862553119728559
427.0,1.0022915890315014,1.0049794820581357,0.9862946728495529
428.0,1.0022852263320519,1.0049591851240152,0.9863341604252454
429.0,1.0022788389693993,1.0049389165335973,0.986373770312849
430.0,1.0022724277238533,1.0049186771534873,0.9864134981945782
431.0,1.0022659933635931,1.0048984678316075,0.9864533398209687
432.0,1.0022595366448368,1.004878289397501,0.9864932910099145
433.0,1.0022530583120042,1.0048581426626284,0.9865333476457163
434.0,1.0022465590978835,1.0048380284206624,0.9865735056781462
435.0,1.0022400397237905,1.004817947447776,0.9866137611215211
436.0,1.0022335008997283,1.0047979005029282,0.9866541100537934
437.0,1.0022269433245445,1.004777888328143,0.9866945486156506
438.0,1.0022203676860864,1.004757911648787,0.9867350730096297
439.0,1.0022137746613522,1.0047379711738396,0.9867756794992429
440.0,1.002207164916644,1.0047180675961616,0.9868163644081156
441.0,1.0022005391077151,1.0046982015927595,0.986857124119136
442.0,1.0021938978799168,1.004678373825043,0.9868979550736172
443.0,1.0021872418683435,1.0046585849390837,0.9869388537704709
444.0,1.0021805716979757,1.004638835565863,0.9869798167653911
445.0,1.002173887983821,1.0046191263215238,0.9870208406700514
446.0,1.0021671913310515,1.0045994578076114,0.9870619221513108
447.0,1.0021604823351433,1.0045798306113163,0.9871030579304334
448.0,1.0021537615820097,1.0045602453057088,0.9871442447823164
449.0,1.0021470296481367,1.004540702449974,0.9871854795347303
450.0,1.002140287100712,1.0045212025896402,0.9872267590675693
451.0,1.0021335344977575,1.0045017462568047,0.9872680803121113
452.0,1.0021267723882559,1.004482333970357,0.9873094402502895
453.0,1.0021200013122775,1.0044629662361972,0.9873508359139731
454.0,1.0021132218011042,1.0044436435474529,0.9873922643842585
455.0,1.0021064343773542,1.0044243663846901,0.9874337227907701
456.0,1.0020996395551012,1.0044051352161234,0.9874752083109704
457.0,1.0020928378399958,1.0043859504978219,0.9875167181694808
458.0,1.0020860297293823,1.0043668126739118,0.9875582496374105
459.0,1.002079215712416,1.004347722176776,0.9875998000316957
460.0,1.002072396270178,1.0043286794272517,0.9876413667144474
461.0,1.0020655718757885,1.004309684834822,0.9876829470923085
462.0,1.0020587429945174,1.0042907387978093,0.9877245386158195
463.0,1.0020519100838967,1.0042718417035597,0.987766138778794
464.0,1.0020450735938278,1.0042529939286315,0.987807745117701
465.0,1.0020382339666893,1.0042341958389742,0.9878493552110577
466.0,1.0020313916374426,1.004215447790109,0.9878909666788293
467.0,1.002024547033737,1.0041967501273055,0.9879325771818385
468.0,1.0020177005760111,1.0041781031857548,0.9879741844211813
469.0,1.0020108526775968,1.0041595072907403,0.9880157861376535
470.0,1.0020040037448175,1.0041409627578075,0.9880573801111814
471.0,1.0019971541770878,1.0041224698929279,0.9880989641602653
472.0,1.001990304367011,1.004104028992664,0.9881405361414257
473.0,1.0019834547004753,1.0040856403443286,0.9881820939486616
474.0,1.0019766055567478,1.0040673042261445,0.9882236355129123
475.0,1.0019697573085704,1.0040490209073987,0.9882651588015297
476.0,1.001962910322249,1.0040307906485975,0.9883066618177572
477.0,1.0019560649577472,1.004012613701616,0.9883481426002141
478.0,1.0019492215687753,1.0039944903098486,0.9883895992223897
479.0,1.001942380502878,1.0039764207083532,0.9884310297921426
480.0,1.0019355421015228,1.0039584051239971,0.9884724324512077
481.0,1.0019287067001865,1.003940443775598,0.9885138053747102
482.0,1.0019218746284388,1.0039225368740652,0.988555146770685
483.0,1.0019150462100281,1.0039046846225343,0.9885964548796048
484.0,1.0019082217629625,1.003886887216506,0.9886377279739132
485.0,1.0019014015995924,1.003869144843977,0.9886789643575651
486.0,1.0018945860266908,1.0038514576855722,0.9887201623655726
487.0,1.0018877753455329,1.0038338259146737,0.9887613203635583
488.0,1.0018809698519737,1.003816249697549,0.9888024367473138
489.0,1.0018741698365263,1.0037987291934742,0.9888435099423649
490.0,1.0018673755844376,1.0037812645548598,0.9888845384035427
491.0,1.001860587375763,1.0037638559273703,0.9889255206145602
492.0,1.0018538054854413,1.0037465034500443,0.9889664550875958
493.0,1.001847030183368,1.0037292072554125,0.9890073403628817
494.0,1.0018402617344664,1.0037119674696127,0.9890481750082976
495.0,1.0018335003987593,1.0036947842125046,0.9890889576189715
496.0,1.0018267464314397,1.0036776575977822,0.9891296868168847
497.0,1.0018200000829396,1.0036605877330833,0.9891703612504829
498.0,1.0018132615989976,1.0036435747200994,0.9892109795942923
499.0,1.0018065312207276,1.0036266186546823,0.9892515405485414
500.0,1.0017998091846847,1.003609719626949,0.9892920428387879
501.0,1.0017930957229297,1.0035928777213865,0.9893324852155508
502.0,1.0017863910630957,1.003576093016954,0.9893728664539472
503.0,1.0017796954284501,1.0035593655871815,0.9894131853533348
504.0,1.0017730090379584,1.003542695500272,0.9894534407369588
505.0,1.001766332106346,1.0035260828191963,0.9894936314516036
506.0,1.0017596648441593,1.00350952760179,0.9895337563672504
507.0,1.0017530074578263,1.0034930299008478,0.9895738143767379
508.0,1.0017463601497156,1.0034765897642168,0.9896138043954286
509.0,1.0017397231181964,1.003460207234887,0.9896537253608804
510.0,1.0017330965576943,1.0034438823510827,0.9896935762325214
511.0,1.0017264806587505,1.0034276151463501,0.9897333559913297
512.0,1.0017198756080765,1.0034114056496455,0.9897730636395177
513.0,1.0017132815886112,1.00339525388542,0.989812698200221
514.0,1.0017066987795742,1.003379159873705,0.9898522587171916
515.0,1.0017001273565207,1.0033631236301952,0.9898917442544943
516.0,1.0016935674913956,1.0033471451663305,0.9899311538962088
517.0,1.001687019352584,1.0033312244893762,0.9899704867461356
518.0,1.0016804831049646,1.0033153616025032,0.9900097419275041
519.0,1.0016739589099612,1.0032995565048655,0.990048918582688
520.0,1.001667446925592,1.0032838091916774,0.9900880158729213
521.0,1.0016609473065197,1.003268119654288,0.9901270329780213
522.0,1.0016544602041009,1.0032524878802587,0.9901659690961125
523.0,1.0016479857664349,1.0032369138534325,0.9902048234433569
524.0,1.0016415241384102,1.003221397554009,0.9902435952536859
525.0,1.0016350754617536,1.0032059389586143,0.9902822837785374
526.0,1.001628639875074,1.0031905380403718,0.9903208882865964
527.0,1.0016222175139105,1.003175194768969,0.9903594080635378
528.0,1.0016158085107767,1.0031599091107277,0.9903978424117744
529.0,1.0016094129952056,1.0031446810286684,0.9904361906502075
530.0,1.0016030310937931,1.0031295104825777,0.9904744521139813
531.0,1.0015966629302417,1.0031143974290713,0.990512626154241
532.0,1.001590308625403,1.0030993418216587,0.990550712137892
533.0,1.0015839682973209,1.0030843436108046,0.9905887094473673
534.0,1.0015776420612714,1.0030694027439913,0.9906266174803918
535.0,1.0015713300298055,1.0030545191657787,0.9906644356497555
536.0,1.0015650323127887,1.003039692817864,0.9907021633830861
537.0,1.0015587490174407,1.0030249236391404,0.9907398001226271
538.0,1.001552480248376,1.0030102115657547,0.9907773453250164
539.0,1.001546226107641,1.002995556531164,0.9908147984610713
540.0,1.001539986694754,1.0029809584661913,0.9908521590155741
541.0,1.0015337621067424,1.0029664172990806,0.99088942648706
542.0,1.001527552438179,1.0029519329555523,0.9909266003876112
543.0,1.0015213577812203,1.0029375053588532,0.9909636802426499
544.0,1.001515178225642,1.0029231344298126,0.991000665590738
545.0,1.0015090138588743,1.002908820086891,0.9910375559833757
546.0,1.0015028647660384,1.0028945622462324,0.9910743509848066
547.0,1.0014967310299803,1.0028803608217127,0.9911110501718221
548.0,1.0014906127313055,1.0028662157249912,0.9911476531335718
549.0,1.001484509948412,1.002852126865556,0.9911841594713733
550.0,1.0014784227575257,1.002838094150773,0.9912205687985273
551.0,1.0014723512327315,1.0028241174859334,0.9912568807401334
552.0,1.0014662954460054,1.0028101967742975,0.9912930949329098
553.0,1.0014602554672491,1.0027963319171422,0.9913292110250146
554.0,1.0014542313643187,1.0027825228138045,0.9913652286758696
555.0,1.0014482232030573,1.002768769361724,0.991401147555987
556.0,1.0014422310473259,1.0027550714564888,0.9914369673467986
557.0,1.0014362549590328,1.0027414289918755,0.9914726877404867
558.0,1.0014302949981642,1.002727841859892,0.9915083084398177
559.0,1.0014243512228136,1.0027143099508182,0.9915438291579779
560.0,1.0014184236892103,1.0027008331532463,0.9915792496184119
561.0,1.001412512451749,1.0026874113541207,0.9916145695546632
562.0,1.001406617563017,1.0026740444387765,0.9916497887102159
563.0,1.0014007390738233,1.002660732290979,0.9916849068383409
564.0,1.001394877033225,1.0026474747929606,0.9917199237019414
565.0,1.0013890314885547,1.0026342718254573,0.9917548390734028
566.0,1.0013832024854483,1.002621123267747,0.9917896527344436
567.0,1.0013773900678697,1.0026080289976849,0.991824364475969
568.0,1.0013715942781376,1.002594988891737,0.9918589740979251
569.0,1.001365815156952,1.0025820028250174,0.9918934814091578
570.0,1.0013600527434177,1.0025690706713215,0.99192788622727
571.0,1.001354307075071,1.0025561923031592,0.9919621883784848
572.0,1.0013485781879035,1.0025433675917887,0.9919963876975072
573.0,1.0013428661163863,1.0025305964072482,0.9920304840273894
574.0,1.0013371708934942,1.0025178786183893,0.9920644772193982
575.0,1.001331492550729,1.0025052140929067,0.9920983671328831
576.0,1.0013258311181437,1.0024926026973708,0.9921321536351474
577.0,1.0013201866243637,1.0024800442972566,0.9921658366013197
578.0,1.0013145590966115,1.002467538756975,0.9921994159142291
579.0,1.0013089485607276,1.0024550859399013,0.99223289146428
580.0,1.0013033550411932,1.0024426857084046,0.9922662631493304
581.0,1.0012977785611517,1.0024303379238757,0.9922995308745709
582.0,1.00129221914243,1.0024180424467564,0.992332694552406
583.0,1.00128667680556,1.002405799136565,0.9923657541023359
584.0,1.0012811515697988,1.0023936078519249,0.9923987094508415
585.0,1.0012756434531507,1.002381468450591,0.9924315605312701
586.0,1.0012701524723853,1.002369380789475,0.9924643072837229
587.0,1.0012646786430588,1.002357344724672,0.9924969496549434
588.0,1.0012592219795342,1.0023453601114856,0.9925294875982087
589.0,1.0012537824949996,1.002333426804452,0.9925619210732212
590.0,1.0012483602014879,1.0023215446573652,0.9925942500460025
591.0,1.0012429551098956,1.002309713523301,0.9926264744887878
592.0,1.0012375672300016,1.0022979332546404,0.9926585943799233
593.0,1.001232196570485,1.0022862037030924,0.9926906097037633
594.0,1.0012268431389444,1.0022745247197173,0.9927225204505705
595.0,1.0012215069419146,1.0022628961549493,0.9927543266164154
596.0,1.0012161879848849,1.0022513178586174,0.9927860282030807
597.0,1.001210886272316,1.0022397896799686,0.992817625217962
598.0,1.0012056018076576,1.0022283114676884,0.9928491176739752
599.0,1.0012003345933649,1.002216883069921,0.9928805055894616
600.0,1.0011950846309159,1.002205504334291,0.992911788988095
601.0,1.0011898519208273,1.0021941751079235,0.9929429678987914
602.0,1.0011846364626702,1.0021828952374627,0.9929740423556189
603.0,1.0011794382550876,1.0021716645690932,0.9930050123977086
604.0,1.0011742572958084,1.002160482948558,0.9930358780691673
605.0,1.0011690935816646,1.0021493502211767,0.9930666394189919
606.0,1.0011639471086053,1.002138266231866,0.9930972965009838
607.0,1.0011588178717123,1.0021272308251559,0.9931278493736655
608.0,1.0011537058652156,1.002116243845209,0.9931582981001976
609.0,1.0011486110825067,1.0021053051358366,0.9931886427482975
610.0,1.0011435335161547,1.0020944145405175,0.9932188833901595
611.0,1.0011384731579192,1.0020835719024137,0.9932490201023747
612.0,1.0011334299987649,1.0020727770643876,0.9932790529658542
613.0,1.0011284040288762,1.002062029869018,0.9933089820657506
614.0,1.00112339523767,1.0020513301586167,0.9933388074913837
615.0,1.0011184036138085,1.0020406777752435,0.9933685293361644
616.0,1.0011134291452153,1.002030072560722,0.9933981476975214
617.0,1.001108471819085,1.0020195143566555,0.9934276626768291
618.0,1.0011035316218988,1.0020090030044402,0.9934570743793347
619.0,1.0010986085394358,1.0019985383452816,0.9934863829140883
620.0,1.0010937025567863,1.001988120220208,0.9935155883938731
621.0,1.0010888136583638,1.0019777484700845,0.9935446909351362
622.0,1.0010839418279172,1.001967422935628,0.9935736906579219
623.0,1.001079087048544,1.0019571434574188,0.9936025876858035
624.0,1.0010742493027,1.0019469098759162,0.9936313821458189
625.0,1.001069428572213,1.0019367220314699,0.9936600741684046
626.0,1.0010646248382935,1.0019265797643335,0.9936886638873323
627.0,1.001059838081546,1.0019164829146776,0.9937171514396456
628.0,1.0010550682819805,1.0019064313226018,0.9937455369655978
629.0,1.0010503154190238,1.0018964248281461,0.9937738206085907
630.0,1.0010455794715294,1.0018864632713047,0.993802002515114
631.0,1.00104086041779,1.0018765464920354,0.993830082834686
632.0,1.0010361582355463,1.0018666743302733,0.9938580617197946
633.0,1.0010314729019987,1.0018568466259408,0.9938859393258397
634.0,1.0010268043938164,1.0018470632189589,0.9939137158110752
635.0,1.0010221526871494,1.0018373239492582,0.9939413913365547
636.0,1.001017517757637,1.00182762865679,0.9939689660660738
637.0,1.0010128995804175,1.0018179771815354,0.993996440166117
638.0,1.0010082981301394,1.0018083693635174,0.9940238138058028
639.0,1.00100371338097,1.001798805042809,0.9940510871568318
640.0,1.0009991453066043,1.001789284059545,0.9940782603934329
641.0,1.0009945938802762,1.0017798062539305,0.9941053336923129
642.0,1.0009900590747658,1.0017703714662503,0.9941323072326048
643.0,1.000985540862409,1.001760979536879,0.9941591811958184
644.0,1.0009810392151077,1.0017516303062892,0.9941859557657902
645.0,1.0009765541043363,1.0017423236150613,0.9942126311286349
646.0,1.0009720855011521,1.0017330593038918,0.994239207472698
647.0,1.0009676333762039,1.0017238372136021,0.9942656849885074
648.0,1.0009631976997388,1.0017146571851465,0.9942920638687283
649.0,1.0009587784416125,1.001705519059621,0.9943183443081148
650.0,1.0009543755712964,1.001696422678271,0.9943445265034674
651.0,1.0009499890578861,1.0016873678824993,0.9943706106535868
652.0,1.0009456188701085,1.0016783545138748,0.9943965969592297
653.0,1.000941264976331,1.0016693824141378,0.9944224856230663
654.0,1.000936927344568,1.00166045142521,0.9944482768496373
655.0,1.0009326059424892,1.0016515613892008,0.9944739708453114
656.0,1.000928300737427,1.0016427121484133,0.9944995678182442
657.0,1.0009240116963842,1.0016339035453532,0.9945250679783371
658.0,1.00091973878604,1.0016251354227348,0.9945504715371972
659.0,1.0009154819727595,1.0016164076234872,0.9945757787080975
660.0,1.0009112412225978,1.0016077199907623,0.9946009897059378
661.0,1.0009070165013099,1.0015990723679395,0.9946261047472059
662.0,1.0009028077743556,1.001590464598633,0.99465112404994
663.0,1.0008986150069072,1.0015818965266985,0.9946760478336908
664.0,1.000894438163856,1.0015733679962375,0.9947008763194851
665.0,1.0008902772098187,1.001564878851605,0.9947256097297891
666.0,1.0008861321091438,1.0015564289374137,0.9947502482884725
667.0,1.0008820028259182,1.0015480180985414,0.9947747922207739
668.0,1.0008778893239743,1.0015396461801351,0.9947992417532652
669.0,1.0008737915668942,1.0015313130276169,0.9948235971138176
670.0,1.0008697095180177,1.0015230184866888,0.9948478585315681
671.0,1.0008656431404477,1.0015147624033391,0.9948720262368861
672.0,1.0008615923970556,1.001506544623846,0.9948961004613404
673.0,1.000857557250488,1.0014983649947837,0.9949200814376673
674.0,1.0008535376631722,1.001490223363026,0.9949439693997387
675.0,1.0008495335973213,1.0014821195757526,0.9949677645825306
676.0,1.0008455450149405,1.0014740534804518,0.9949914672220923
677.0,1.0008415718778323,1.001466024924927,0.9950150775555164
678.0,1.0008376141476023,1.001458033757299,0.995038595820908
679.0,1.0008336717856634,1.001450079826012,0.9950620222573563
680.0,1.0008297447532433,1.0014421629798371,0.9950853571049044
681.0,1.0008258330113868,1.0014342830678764,0.9951086006045218
682.0,1.0008219365209632,1.0014264399395665,0.9951317529980751
683.0,1.0008180552426706,1.001418633444683,0.9951548145283016
684.0,1.0008141891370408,1.0014108634333452,0.9951777854387804
685.0,1.0008103381644438,1.0014031297560169,0.9952006659739067
686.0,1.0008065022850932,1.0013954322635135,0.9952234563788642
687.0,1.0008026814590505,1.0013877708070025,0.9952461568996005
688.0,1.000798875646231,1.0013801452380091,0.9952687677827998
689.0,1.0007950848064058,1.0013725554084183,0.9952912892758583
690.0,1.0007913088992095,1.0013650011704784,0.9953137216268592
691.0,1.0007875478841421,1.0013574823768048,0.9953360650845482
692.0,1.000783801720575,1.001349998880382,0.995358319898309
693.0,1.0007800703677543,1.0013425505345677,0.9953804863181399
694.0,1.0007763537848058,1.0013351371930939,0.9954025645946301
695.0,1.0007726519307385,1.0013277587100726,0.9954245549789362
696.0,1.0007689647644495,1.001320414939996,0.9954464577227604
697.0,1.0007652922447272,1.0013131057377396,0.9954682730783275
698.0,1.0007616343302563,1.0013058309585663,0.9954900012983624
699.0,1.0007579909796214,1.0012985904581275,0.9955116426360695
700.0,1.0007543621513098,1.0012913840924658,0.9955331973451105
701.0,1.0007507478037168,1.0012842117180176,0.9955546656795834
702.0,1.000747147895149,1.0012770731916154,0.9955760478940023
703.0,1.0007435623838281,1.00126996837049,0.9955973442432771
704.0,1.0007399912278936,1.0012628971122721,0.9956185549826918
705.0,1.0007364343854077,1.0012558592749956,0.9956396803678873
706.0,1.0007328918143583,1.0012488547170986,0.9956607206548399
707.0,1.0007293634726624,1.001241883297426,0.9956816760998429
708.0,1.0007258493181694,1.0012349448752307,0.9957025469594882
709.0,1.0007223493086648,1.001228039310176,0.995723333490647
710.0,1.0007188634018735,1.0012211664623376,0.9957440359504521
711.0,1.0007153915554627,1.0012143261922044,0.995764654596279
712.0,1.0007119337270463,1.0012075183606808,0.99578518968573
713.0,1.0007084898741854,1.0012007428290886,0.9958056414766152
714.0,1.0007050599543947,1.0011939994591676,0.9958260102269358
715.0,1.0007016439251435,1.0011872881130779,0.995846296194868
716.0,1.0006982417438592,1.0011806086534012,0.995866499638745
717.0,1.00069485336793,1.001173960943142,0.9958866208170423
718.0,1.000691478754709,1.0011673448457283,0.9959066599883608
719.0,1.0006881178615155,1.0011607602250143,0.9959266174114109
720.0,1.0006847706456388,1.0011542069452801,0.9959464933449972
721.0,1.0006814370643404,1.001147684871234,0.9959662880480034
722.0,1.0006781170748575,1.001141193868013,0.9959860017793772
723.0,1.0006748106344054,1.0011347338011842,0.9960056347981153
724.0,1.0006715177001793,1.0011283045367456,0.9960251873632493
725.0,1.0006682382293581,1.001121905941127,0.9960446597338309
726.0,1.0006649721791063,1.0011155378811907,0.996064052168918
727.0,1.0006617195065772,1.0011092002242332,0.9960833649275616
728.0,1.0006584801689142,1.0011028928379853,0.9961025982687904
729.0,1.0006552541232543,1.0010966155906131,0.9961217524516001
730.0,1.00065204132673,1.0010903683507184,0.9961408277349377
731.0,1.0006488417364716,1.0010841509873405,0.9961598243776899
732.0,1.0006456553096104,1.001077963369955,0.9961787426386705
733.0,1.0006424820032795,1.0010718053684764,0.9961975827766072
734.0,1.0006393217746175,1.0010656768532569,0.9962163450501296
735.0,1.0006361745807693,1.0010595776950886,0.9962350297177578
736.0,1.0006330403788897,1.0010535077652027,0.9962536370378895
737.0,1.0006299191261447,1.0010474669352702,0.9962721672687886
738.0,1.0006268107797134,1.0010414550774027,0.9962906206685747
739.0,1.0006237152967907,1.0010354720641528,0.9963089974952102
740.0,1.0006206326345892,1.0010295177685138,0.9963272980064903
741.0,1.0006175627503402,1.0010235920639208,0.9963455224600326
742.0,1.000614505601298,1.0010176948242502,0.996363671113265
743.0,1.0006114611447388,1.0010118259238205,0.996381744223416
744.0,1.0006084293379645,1.0010059852373925,0.9963997420475047
745.0,1.000605410138305,1.001000172640169,0.9964176648423301
746.0,1.0006024035031182,1.0009943880077947,0.9964355128644611
747.0,1.0005994093897932,1.000988631216358,0.9964532863702273
748.0,1.0005964277557513,1.0009829021423893,0.9964709856157089
749.0,1.0005934585584486,1.0009772006628608,0.9964886108567274
750.0,1.0005905017553771,1.0009715266551884,0.9965061623488362
751.0,1.000587557304066,1.0009658799972303,0.9965236403473119
752.0,1.0005846251620842,1.000960260567287,0.9965410451071453
753.0,1.0005817052870414,1.000954668244101,0.9965583768830317
754.0,1.0005787976365894,1.0009491029068587,0.9965756359293636
755.0,1.0005759021684248,1.0009435644351867,0.9965928225002219
756.0,1.0005730188402893,1.000938052709155,0.9966099368493666
757.0,1.0005701476099713,1.0009325676092748,0.9966269792302305
758.0,1.0005672884353087,1.000927109016499,0.9966439498959092
759.0,1.0005644412741885,1.0009216768122224,0.9966608490991544
760.0,1.0005616060845497,1.00091627087828,0.996677677092367
761.0,1.0005587828243836,1.0009108910969484,0.9966944341275873
762.0,1.0005559714517356,1.0009055373509441,0.9967111204564894
763.0,1.0005531719247074,1.000900209523424,0.9967277363303736
764.0,1.0005503842014567,1.0008949074979847,0.9967442820001589
765.0,1.0005476082401996,1.0008896311586624,0.9967607577163762
766.0,1.0005448439992117,1.000884380389932,0.9967771637291613
767.0,1.000542091436829,1.0008791550767073,0.9967935002882489
768.0,1.0005393505114493,1.0008739551043395,0.9968097676429646
769.0,1.0005366211815336,1.000868780358618,0.9968259660422201
770.0,1.0005339034056069,1.0008636307257694,0.9968420957345057
771.0,1.0005311971422597,1.0008585060924566,0.9968581569678844
772.0,1.000528502350149,1.0008534063457786,0.996874149989986


==> DATA/bid_TP_data.csv <==
1.0,0.23952082965639973,0.13540578919544297,0.08205244476556665,0.11058408852067814,0.14099011604727155,0.06090732920117406,0.0694837562463263,0.08313672482457277,0.0673879939802221
2.0,0.2102624628398688,0.13689567323289914,0.07866988076848763,0.11455610750202201,0.11279056250235162,0.058355878968264066,0.08064461968791065,0.10349150577708738,0.07286933591498113
3.0,0.20925858300898728,0.1333302078630037,0.07730430107509813,0.11044748019036413,0.1148858590253532,0.05762501144007648,0.07784986185027806,0.10022446783077349,0.07351965410659493
4.0,0.20656089389347532,0.13193541995335473,0.07663233512284057,0.1093307873026522,0.11381263983705661,0.05720595466157338,0.07792144793027386,0.10045995736768083,0.07404842449239576
5.0,0.2051855525622332,0.1311800447624657,0.07626555624608469,0.10868152642525392,0.11326139456180123,0.056966409586273685,0.07789475186407915,0.1005889329051417,0.07432845294709955
6.0,0.20437708082885436,0.1307386713637337,0.07604754551183579,0.10828823465346013,0.11293713449333617,0.05681820262686145,0.07787222930308137,0.10066919788864548,0.07449258729120896
7.0,0.20386975512334066,0.13046470492839626,0.07591024159742166,0.10803642575406894,0.11273230212813114,0.05672129789515383,0.07785644351512669,0.10072176663683988,0.07459517839683143
8.0,0.20353662564841746,0.1302866499131958,0.07581996708519886,0.10786813883979002,0.11259641390960418,0.05665527309326543,0.07784552712224686,0.1007575013627885,0.07466238937064765
9.0,0.20331018005013254,0.1301667068803679,0.07575859396749747,0.10775182164087767,0.11250287226733456,0.0566088175950045,0.07783790082577412,0.1007825211178945,0.07470805037331009
10.0,0.20315194721640714,0.13008355447292494,0.07571573178231217,0.10766921248485566,0.1124365709981704,0.056575271332586635,0.0778324966150588,0.10080046806318473,0.0747399863427547
11.0,0.2030388455505966,0.13002453102150124,0.07568512604962628,0.1076092116224311,0.11238844160352565,0.056550520603384544,0.07782861270211758,0.10081360528157005,0.07476286331099995
12.0,0.2029564508895328,0.12998179809231222,0.07566286058820022,0.10756479940953179,0.11235279859414474,0.05653192470070549,0.07782578513842553,0.10082338931383054,0.0747795832218095
13.0,0.20289544409722954,0.12995033396641043,0.07564640237557768,0.10753138857410807,0.1123259495756361,0.056517733670396836,0.07782370273591932,0.10083078562328567,0.07479201438507714
14.0,0.20284963429448602,0.12992682764780694,0.07563406771683641,0.10750589755452106,0.11230542514953332,0.05650675635719337,0.07782215337732735,0.10083645039767813,0.07480139502748401
15.0,0.2028148101616702,0.12990904199463735,0.07562471110623434,0.10748620692671698,0.11228953221379481,0.056498163174898725,0.07782099018985508,0.10084083935545497,0.07480856631068165
16.0,0.20278804779428156,0.12989543318918118,0.07561753735469985,0.10747082898061931,0.11227708477712896,0.05649136476719156,0.07782010997992284,0.10084427500280614,0.07481411197896705
17.0,0.20276728057511068,0.12988491606977656,0.07561198466177436,0.10745870063565442,0.11226723640822922,0.056485935094617676,0.07781943926601814,0.10084698938587366,0.0748184447533412
18.0,0.20275102464865855,0.129876715399953,0.07560764990811089,0.10744905017305001,0.1122593729972315,0.05648156140196187,0.07781892508218465,0.10084915193826045,0.07482186127105106
19.0,0.20273819957543104,0.12987026932149065,0.07560423981472708,0.10744130945933342,0.1122530424298023,0.056478010923443296,0.07781852882499629,0.10085088801490746,0.07482457787399067
20.0,0.20272800873214888,0.12986516534508782,0.07560153835849406,0.10743505493450944,0.11224790746964251,0.056475108276219245,0.07781822207426935,0.10085229146562141,0.07482675442269146
21.0,0.20271985808201198,0.12986109710890706,0.07559938463680613,0.10742996720692534,0.1122437135837674,0.056472719833242674,0.07781798371430063,0.10085343331240024,0.07482851044510283
22.0,0.20271330009333646,0.12985783467167233,0.07559765758502865,0.10742580293066477,0.11224026659406917,0.05647074274530168,0.07781779792504513,0.10085436783097207,0.0748299362747466
23.0,0.20270799444421686,0.12985520379255358,0.07559626526987338,0.10742237493983099,0.11223741691399286,0.05646909711600097,0.07781765276346236,0.10085513687303435,0.0748311008513604
24.0,0.20270368011740744,0.129853071279511,0.07559513728847238,0.10741953802557613,0.11223504827416138,0.05646772034988262,0.07781753915051641,0.10085577297745868,0.07483205726043331
25.0,0.20270015534032587,0.12985133449850852,0.07559421930666992,0.10741717862743247,0.11223306955572729,0.05646656302057256,0.07781745014041752,0.10085630163598812,0.07483284671711066
26.0,0.2026972630025049,0.12984991377561872,0.07559346909080428,0.10741520727723106,0.11223140880576185,0.05646558581651346,0.07781738038846917,0.10085674296093569,0.07483350146469821
27.0,0.20269487994535446,0.12984874683622047,0.07559285359511546,0.1074135530030281,0.11223000880462498,0.05646475726010582,0.07781732576014225,0.10085711292487827,0.07483404690605322
28.0,0.20269290902102752,0.12984778469554212,0.07559234680380617,0.10741215914482692,0.11222882375036043,0.056464051988281146,0.07781728304155928,0.100857424290637,0.07483450318636214
29.0,0.20269127315253824,0.12984698859444915,0.07559192811827707,0.10741098019808594,0.11222781675591205,0.05646344944493033,0.07781724972346137,0.10085768731485556,0.07483488637926096
30.0,0.20268991085443339,0.12984632769556056,0.07559158114204474,0.10740997941286265,0.11222695794382964,0.05646293287841633,0.07781722383887393,0.10085791028451016,0.0748352093832499
31.0,0.202688772829145,0.1298457773375921,0.07559129275837922,0.10740912695361968,0.11222622298433493,0.056462488567135524,0.07781720384032527,0.10085809992904848,0.0748354826045192
32.0,0.202687819362311,0.12984531770309607,0.07559105242521807,0.10740839847859651,0.1122255919652772,0.05646210521699011,0.07781718850641423,0.10085826173918092,0.07483571448091904
33.0,0.2026870183162471,0.12984493279481837,0.07559085163262662,0.10740777403567581,0.11222504851258001,0.05646177348948112,0.07781717687030645,0.10085840021506927,0.07483591188681123
34.0,0.20268634357455745,0.12984460964419275,0.07559068348275606,0.10740723719878785,0.11222457910120075,0.05646148562978662,0.07781716816472184,0.1008585190607302,0.07483608044791273
35.0,0.20268577382937658,0.1298443376956837,0.07559054236275574,0.10740677438841552,0.11222417251203472,0.05646123517190954,0.07781716177939935,0.10085862133718662,0.07483622478763709
36.0,0.20268529163053955,0.12984410832522444,0.0755904236886788,0.1074063743339397,0.11222381940138208,0.05646101670362213,0.07781715722805627,0.1008587095837767,0.07483634872094687
37.0,0.2026848826362221,0.12984391446155208,0.07559032370394059,0.10740602764595016,0.11222351195778826,0.05646082567809298,0.07781715412261145,0.10085878591473614,0.07483645540773039
38.0,0.20268453501945086,0.12984375028696715,0.07559023931993786,0.10740572647431477,0.11222324362711582,0.056460658262172454,0.07781715215299365,0.10085885209646853,0.07483654747477765
39.0,0.20268423899586838,0.12984361099974154,0.07559016798942943,0.10740546423350303,0.1122230088912047,0.056460511213624436,0.07781715107126502,0.10085890960965184,0.07483662711325677
40.0,0.20268398644631772,0.1298434926246299,0.07559010760550575,0.10740523538093266,0.11222280308884927,0.056460381781335126,0.07781715067909332,0.10085895969937672,0.07483669615697212
41.0,0.20268377061394013,0.1298433918611045,0.07559005642064279,0.10740503523733044,0.11222262227036252,0.056460267623851694,0.07781715081783395,0.10085900341579254,0.07483675614546935
42.0,0.20268358586010443,0.12984330596131277,0.07559001298159287,0.10740485984054345,0.11222246307893038,0.056460166742613074,0.07781715136065392,0.10085904164719019,0.0748368083751344
43.0,0.2026834274669933,0.12984323263156045,0.07558997607681853,0.10740470582610434,0.11222232265343333,0.05646007742701045,0.07781715220625965,0.10085907514703167,0.07483685394073586
44.0,0.2026832914773489,0.1298431699524946,0.07558994469390196,0.10740457032928813,0.11222219854854695,0.05645999820901373,0.07781715327388883,0.10085910455611465,0.07483689376932642
45.0,0.20268317456393392,0.12984311631421225,0.07558991798492037,0.10740445090450464,0.11222208866880906,0.056459927825565394,0.0778171544993018,0.1008591304208112,0.0748369286480098
46.0,0.20268307392284635,0.1298430703633278,0.07558989523820606,0.10740434545873004,0.11222199121402195,0.05645986518730627,0.07781715583156586,0.10085915320812612,0.07483695924676205
47.0,0.20268298718605426,0.12984303095965866,0.07558987585524299,0.10740425219635148,0.11222190463388931,0.056459809352482314,0.07781715723047058,0.10085917331816965,0.07483698613725107
48.0,0.20268291234947114,0.1298429971406738,0.07558985933170986,0.10740416957332316,0.11222182759020514,0.05645975950510615,0.07781715866444627,0.10085919109451998,0.07483700980840534
49.0,0.20268284771363945,0.12984296809222898,0.07558984524188153,0.10740409625894629,0.11222175892523996,0.05645971493662486,0.07781716010888505,0.10085920683285841,0.07483703067933319
50.0,0.20268279183467658,0.1298429431244103,0.07558983322575935,0.107404031103912,0.11222169763523042,0.056459675030486614,0.07781716154478488,0.10085922078818554,0.07483704911007497
51.0,0.20268274348359966,0.12984292165154104,0.07558982297842542,0.10740397311350587,0.11222164284808521,0.056459639249111834,0.07781716295765284,0.10085923318086797,0.07483706541057707
52.0,0.20268270161251195,0.12984290317559197,0.07558981424121487,0.10740392142507944,0.1122215938045851,0.056459607122864894,0.07781716433661734,0.10085924420171868,0.07483707984820234


==> DATA/d_TTS_data.csv <==
1.0,0.516556331749124,0.6778988380739606,0.8957281580225562,0.22539963043374167,0.3639862326874057,0.32261838702951817,0.5230315584413713,0.12435613612513208,0.7472983760347951
2.0,0.6700792144550063,0.665565996578102,0.633348146726179,0.36062033192933446,0.45594641599986924,0.10929645570961882,0.41513655215087775,0.2720245830977215,0.49262388310554234
3.0,0.7351874408066487,0.6552217542556491,0.45202415510602856,0.3886523268690601,0.5029602665592596,0.009701646081278908,0.33297026265678015,0.28880332843561407,0.3226529852294111
4.0,0.767443111059691,0.6386761703825159,0.33613859836560706,0.40043877810005146,0.5309988104626961,0.15385435968378816,0.26484101757572587,0.2964012923677053,0.2285804279455506
5.0,0.7849268387258956,0.6191575878662806,0.2632281648077386,0.3852028075124233,0.5282893566955168,0.10055083869309218,0.21189587547364316,0.29965133677324546,0.18629081512841675
6.0,0.7937893454974446,0.5975560519884642,0.22160514496521033,0.37170756996374843,0.5223550893125877,0.08411263651505363,0.1729870154499521,0.2987073362023429,0.17734698863377743
7.0,0.7975409893743864,0.5750666541581914,0.20124008030680635,0.35901814478307154,0.513456786442947,0.08711973294665801,0.14659490846267087,0.2941544845242317,0.1840016158943819
8.0,0.7981667522904388,0.5526392977839925,0.1941816358560712,0.3468638306436698,0.502362112607991,0.09642327729281625,0.13023109731228474,0.28717274789434066,0.1962983813004769
9.0,0.7968112380773562,0.5309381869744176,0.19485210693474397,0.3355223724314425,0.49017322641707284,0.10736503234326633,0.12064403464604873,0.27896133873182494,0.21026302835343885
10.0,0.7941746159828403,0.5104044180400977,0.1997756000944054,0.32521734143494174,0.47777542173988025,0.11859622533384323,0.11485829306771439,0.2704118954364367,0.2243962299036063
11.0,0.7907093868038977,0.4913079780684451,0.20694004176387654,0.31601090746261573,0.46574696227262,0.1296464209069518,0.11099067661873435,0.26211387570813705,0.2381195872101447
12.0,0.7867177246379705,0.4737886684432165,0.21521084428572523,0.3078611511776867,0.4544296476414312,0.1403200515750167,0.10810828616298984,0.2544179644057999,0.25121035853737184
13.0,0.78240501403672,0.45789095333179597,0.22394667525375347,0.300675552738944,0.44400339129379895,0.15052988239405043,0.10578570043070268,0.24749896303021213,0.26358950583401586
14.0,0.7779124816888632,0.44359257398632457,0.23278050808962006,0.2943436707080895,0.4345418232438722,0.16023954573031782,0.10382103481274756,0.24141270381544425,0.27524022047173
15.0,0.7733381677476583,0.43082683156069496,0.24150019115560314,0.2887548552863112,0.42605087654244056,0.1694393780516407,0.10210874038322532,0.2361414640440237,0.2861748387704474
16.0,0.7687506938772181,0.4194993158311525,0.2499831985610563,0.28380690021806027,0.4184950142659866,0.1781346182865138,0.10058772676640702,0.23162658050985574,0.29642003984950976
17.0,0.7641984006258158,0.4095001577377933,0.2581602245683769,0.27940952474032854,0.41181487855297993,0.18633900869913228,0.09921956744663168,0.22779020382921755,0.3060094902283154
18.0,0.7597154683146672,0.40071281305314244,0.2659942960515993,0.2754850538031253,0.4059390336540602,0.1940710763350018,0.09797848953766516,0.22454892039148142,0.3149798649100307
19.0,0.7553260590858633,0.39302020322377484,0.2734684367376501,0.2719676913619112,0.4007916408017576,0.20135187515836214,0.09684627276900594,0.2218216916753266,0.3233685740083087
20.0,0.7510471512633135,0.3863088610906356,0.2805781807299668,0.2688021834447869,0.39629733227767083,0.20820357951514085,0.09580941313757252,0.2195340232979956,0.33121243277531787
21.0,0.7468905020094925,0.38047158408628295,0.28732691679201533,0.265942307413225,0.3923841665928018,0.21464859800852779,0.09485745022254455,0.2176197551082651,0.3385468897686558
22.0,0.7428640233023982,0.37540898537294715,0.2937229314902281,0.2633494112683228,0.38898528277613864,0.22070901637810802,0.09398194657871796,0.21602143431772747,0.34540560004097903
23.0,0.7389727591293891,0.3710302466735492,0.29977749836894685,0.26099110483396737,0.3860396877459999,0.22640625327210245,0.09317585352014296,0.21468990716936173,0.3518202166426157
24.0,0.7352195889218938,0.36725330823929425,0.30550362637694506,0.2588401372581688,0.38349248053099166,0.23176085589176398,0.09243311269137823,0.2135835302211428,0.35782032104877315
25.0,0.7316057411951418,0.3640046766480023,0.3109152325401024,0.2568734601798689,0.3812947242219761,0.236792388303563,0.09174840323698685,0.2126672420037187,0.3634334410564152
26.0,0.7281311742706749,0.3612189869234611,0.3160265927082672,0.25507145940854853,0.3794031101741559,0.24151938125696776,0.09111697905374512,0.21191163089778234,0.36868512217758576
27.0,0.7247948629120948,0.3588384199134739,0.320851977469098,0.2534173317912035,0.3777795117546378,0.24595932261066863,0.09053456163511289,0.21129206926248933,0.3735990299524335
28.0,0.7215950175722133,0.35681204762809005,0.3254054129920576,0.25189658320813346,0.37639049160202476,0.25012867419638635,0.08999726710839914,0.21078794433587197,0.37819706822465654
29.0,0.7185292547332407,0.3550951572229184,0.32970052703606484,0.25049662552729207,0.3752068031127235,0.2540429054424526,0.08950155428071051,0.21038199389761467,0.38249950358426615
30.0,0.7155947312242869,0.3536485875183481,0.3337504534397293,0.24920645328474264,0.37420291088034735,0.2577165371271474,0.08904418565206687,0.21005974270687758,0.38652508969628385
31.0,0.7127882515696893,0.3524380994433418,0.33756777693590556,0.24801638401033152,0.3733565440132296,0.2611631907241427,0.08862219654582604,0.20980903006361187,0.3902911876221493
32.0,0.7101063547898654,0.3514337927295335,0.3411645057807285,0.24691784907228145,0.372648289115528,0.2643956402517342,0.08823286946489908,0.20961961679519475,0.39381387985370286
33.0,0.7075453852616801,0.35060957480338095,0.34455206349095113,0.24590322449916882,0.37206122512953393,0.2674258645476032,0.08787371196755768,0.20948285988249585,0.3971080768576049
34.0,0.7051015509889162,0.3499426834888795,0.3477412935820196,0.24496569340736626,0.3715805994012413,0.27026509859716585,0.08754243706310201,0.20939144382275368,0.4001876156371651
35.0,0.7027709717591045,0.3494132623133399,0.3507424729975669,0.24409913343490447,0.371193542679176,0.2729238830378356,0.08723694554142873,0.20933915911351436,0.403065350274397
36.0,0.7005497190503306,0.3490039854844677,0.3535653311793636,0.24329802400511155,0.3708888198881732,0.2754121113066617,0.08695530988805653,0.20932071962138002,0.40575323469818964
37.0,0.6984338491184379,0.34869972865431215,0.3562190726156996,0.24255736937012126,0.37065661315782983,0.27773907413852195,0.08669575956934404,0.20933161191250355,0.4082623980907524
38.0,0.6964194303850442,0.34848728116051414,0.3587124013390489,0.24187263426890507,0.37048833353991395,0.27991350128699416,0.08645666754528498,0.20936797079716532,0.41060321343271217
39.0,0.6945025660216189,0.34835509535827197,0.3610535462972141,0.241239689724654,0.37037645799208607,0.28194360045187805,0.08623653790567845,0.20942647635524694,0.41278535972417396
40.0,0.6926794124583365,0.34829306879867455,0.3632502868483257,0.240654767042664,0.37031438845209486,0.2838370934714935,0.08603399454516007,0.20950426856510032,0.4148178784230467
41.0,0.6909461944207173,0.3482923552800685,0.3653099778654124,0.24011441848568096,0.37029633012218854,0.28560124988535407,0.08584777080250057,0.20959887636926944,0.4167092246254948
42.0,0.689299217000034,0.34834520113701983,0.367239574106212,0.23961548342572517,0.3703171863932022,0.28724291800148605,0.0856766999947635,0.20970815859537284,0.4184673134849427
43.0,0.6877348751868628,0.3484448034950485,0.3690456536265216,0.23915505902093864,0.37037246814068975,0.2887685536181967,0.08551970678009127,0.20983025462842814,0.4200995623312692
44.0,0.6862496612353233,0.3485851875823085,0.3707344401035828,0.23873047465958047,0.37045821540967994,0.29018424655654657,0.08537579928544431,0.20996354311990603,0.42161292891438024
45.0,0.684840170174654,0.34876110053573317,0.3723118239990681,0.2383392695638191,0.3705709297641487,0.29149574516006327,0.08524406193819786,0.2101066073346346,0.4230139461586104
46.0,0.6835031037421214,0.3489679194599327,0.3737833825359235,0.23797917306338257,0.3707075158098467,0.2927084789144314,0.08512364894333975,0.21025820599279632,0.42430875377784727
47.0,0.682235272975024,0.34920157178807876,0.3751543984945555,0.23764808714107272,0.370865230604721,0.2938275793334831,0.08501377835114607,0.2104172486719141,0.42550312706675375
48.0,0.6810335996684163,0.349458466253974,0.376429877855231,0.2373440709244858,0.37104163985116706,0.294857899249847,0.08491372666357788,0.2105827750021579,0.426602503151437
49.0,0.6798951168781951,0.3497354330141999,0.3776145663277484,0.23706532685549503,0.37123457992078546,0.29580403063982635,0.08482282393114969,0.21075393702506562,0.42761200495356483
50.0,0.6788169686256691,0.3500296716604897,0.3787129648183883,0.23681018831456566,0.3714421248975478,0.2966703211029715,0.08474044929557306,0.2109299841969714,0.42853646309527643
51.0,0.6777964089391526,0.35033870603768597,0.37972934388931645,0.2365771085134146,0.371662557941705,0.29746088910774005,0.08466602693699532,0.21111025060900437,0.4293804359481861
52.0,0.6768308003500679,0.3506603449344493,0.38066775726805746,0.2363646504988969,0.37189434637671315,0.29817963810582265,0.0845990223880671,0.21129414406942845,0.43014822800818436
53.0,0.6759176119451797,0.3509926478449293,0.3815320544651745,0.23617147813484177,0.3721361199870668,0.2988302696092958,0.084538939180337,0.21148113675453367,0.43084390675842044
54.0,0.6750544170626566,0.3513338951124221,0.3823258925574722,0.23599634794804886,0.3723866520881576,0.29941629531683867,0.0844853157915536,0.21167075718382186,0.4314713181656044
55.0,0.6742388907074182,0.3516825618629664,0.38305274719230437,0.2358381017407036,0.3726448429918531,0.2999410483678483,0.08443772286533613,0.21186258331591756,0.43203410093940475
56.0,0.6734688067504926,0.3520372952199864,0.383715922866247,0.23569565988477917,0.37290970554493963,0.30040769379643617,0.08439576067734603,0.21205623659513628,0.4325356996710443
57.0,0.6727420349677038,0.3523968943623704,0.3843185625287074,0.23556801522510948,0.3731803524632117,0.3008192382509698,0.08435905682455212,0.21225137680629025,0.43297937695504163
58.0,0.6720565379647792,0.3527602930494409,0.3848636565581602,0.23545422752716613,0.3734559852229694,0.30117853903902947,0.08432726411643453,0.21244769761818505,0.4333682245872362
59.0,0.6714103680287812,0.3531265442885727,0.3853540511557453,0.23535341841348464,0.3737358843049836,0.3014883125523507,0.08430005864902791,0.21264492271522784,0.4337051739226317
60.0,0.6708016639395046,0.3534948068660206,0.3857924561980157,0.2352647667394269,0.3740194006144477,0.30175114212148657,0.0842771380445722,0.21284280243233308,0.4339930054680494
61.0,0.6702286477690294,0.3538643334999009,0.3861814525877468,0.235187504364739,0.37430594792477667,0.3019694853455243,0.0842582198412301,0.21304111082144758,0.4342343577769889
62.0,0.6696896216928951,0.3542344604071758,0.3865234991389474,0.23512091228233895,0.3745949962139474,0.3021456809381857,0.08424304001886138,0.21323964308898458,0.43443173570733346
63.0,0.6691829648322659,0.3546045981047102,0.3868209390295771,0.2350643170700724,0.37488606577992156,0.3022819551280079,0.08423135164822362,0.21343821335263813,0.43458751809651947
64.0,0.6687071301429192,0.35497422328869177,0.38707600585298074,0.2350170876349199,0.3751787220369965,0.3023804276469986,0.08422292365221283,0.21363665267374923,0.4347039649034223
65.0,0.6682606413638494,0.3553428716575148,0.3872908292967161,0.234978632222408,0.37547257090806485,0.30244311733916884,0.08421753966887757,0.2138348073278703,0.4347832238614301
66.0,0.6678420900356582,0.3557101315611161,0.38746744047526616,0.23494839566684245,0.37576725473905204,0.30247194741762834,0.08421499700694643,0.21403253728162808,0.4348273366829026
67.0,0.667450132596666,0.35607563837514966,0.38760777694109855,0.23492585686050355,0.3760624486715082,0.30246875039646626,0.0842151056855142,0.21422971484859102,0.4348382448513961
68.0,0.6670834875627694,0.3564390695116533,0.38771368739665313,0.2349105264221681,0.3763578574176952,0.3024352727214065,0.08421768755034573,0.21442622350074225,0.4348177950346213
69.0,0.666740932795442,0.3568001399892971,0.38778693612809667,0.23490194454729066,0.37665321238971655,0.30237317912119793,0.08422257545998607,0.2146219568154622,0.43476774414804126
70.0,0.6664213028609051,0.3571585984961866,0.3878292071800786,0.23489967902392447,0.37694826914046337,0.30228405669986036,0.08422961253552334,0.21481681754072982,0.43468976409627713
71.0,0.6661234864823329,0.3575142238867281,0.38784210828923915,0.23490332340001444,0.37724280507952584,0.3021694187882362,0.08423865146843938,0.21501071676363828,0.4345854462170273
72.0,0.665846424085989,0.3578668220614557,0.3878271745928596,0.2349124952890803,0.37753661743187633,0.30203070857177955,0.08424955388151399,0.21520357316935707,0.4344563054499963
73.0,0.6655891054413812,0.3582162231851198,0.38778587212778737,0.23492683480254284,0.37782952141115916,0.301869302510134,0.0842621897382245,0.2153953123794091,0.4343037842513398
74.0,0.6653505673948532,0.3585622792038921,0.38771960113361864,0.23494600309805308,0.37812134858292173,0.30168651356279613,0.08427643679651112,0.2155858663596212,0.43412925627234344
75.0,0.6651298916954868,0.3589048616273642,0.3876296991730589,0.2349696810341737,0.3784119453961573,0.30148359423401877,0.08429218010316375,0.21577517288937934,0.43393402981943685
76.0,0.6649262029117411,0.35924385954521104,0.3875174440814099,0.23499756792265267,0.3787011718641705,0.30126173944906687,0.08430931152543308,0.21596317508491597,0.43371935111118876
77.0,0.6647386664369037,0.3595791778520414,0.3873840567562366,0.23502938037032667,0.3789889003780757,0.3010220892729922,0.0843277293167808,0.21614982097029845,0.4334864073466112
78.0,0.6645664865811474,0.3599107356571392,0.3872307037974457,0.23506485120341186,0.379275014638241,0.30076573148222585,0.08434733771396571,0.21633506309059783,0.4332363295979115
79.0,0.6644089047477733,0.3602384648585758,0.38705850000725334,0.23510372846758665,0.37955940869073945,0.3004937039985,0.0843680465629162,0.21651885816241837,0.43297019553974997
80.0,0.6642651976910616,0.36056230886359963,0.38686851075882556,0.2351457744978561,0.3798419860573953,0.3002069971938867,0.08438977097106827,0.21670116675757187,0.43268903202608594
81.0,0.6641346758530385,0.3608822214393303,0.3866617542417365,0.23519076505271447,0.38012265894934855,0.2999065560750839,0.08441243098405575,0.21688195301620555,0.43239381752480466
82.0,0.6640166817763927,0.36119816567964214,0.3864392035918046,0.23523848850760015,0.380401347555232,0.2995932823544739,0.08443595128482538,0.21706118438614497,0.4320854844195135
83.0,0.6639105885907366,0.3615101130757503,0.38620178891232676,0.23528874510306846,0.38067797939607667,0.2992680364149282,0.08446026091341906,0.21723883138560796,0.4317649211871604
84.0,0.6638157985693907,0.36181804267944195,0.3859503991932334,0.2353413462434987,0.38095248873996496,0.2989316391748238,0.08448529300581788,0.21741486738678817,0.4314329744594613
85.0,0.6637317417538813,0.3621219403491497,0.38568588413423144,0.2353961138425064,0.3812248160702376,0.29858487385927396,0.0845109845503812,0.21758926841810403,0.4310904509755125
86.0,0.6636578746433661,0.3624217980701698,0.38540905587758073,0.23545287971155346,0.3814949076017576,0.29822848768314847,0.08453727616053948,0.21776201298316997,0.4307381194324104
87.0,0.6635936789462474,0.36271761334129865,0.3851206906557601,0.23551148498854077,0.381762714840345,0.29786319345106604,0.0845641118625131,0.21793308189477276,0.430376712240192
88.0,0.6635386603912851,0.3630093886210187,0.38482153035892314,0.23557177960343342,0.38202819418103645,0.29748967107918267,0.08459143889693274,0.2181024581223344,0.43000692718694605
89.0,0.6634923475955865,0.36329713082712073,0.3845122840267117,0.23563362177821043,0.38229130654129795,0.2971085690432665,0.08461920753333062,0.2182701266515165,0.4296294290195199
90.0,0.6634542909869228,0.36358085088431674,0.3841936292686908,0.23569687755865057,0.3825520170257412,0.29672050575724523,0.08464737089655701,0.2184360743547733,0.42924485094485826
91.0,0.6634240617778949,0.36386056331498895,0.38386621361738626,0.2357614203756667,0.3828102946192635,0.29632607088613044,0.08467588480425405,0.21860028987179392,0.4288537960566527
92.0,0.6634012509895579,0.3641362858687418,0.3835306558176466,0.235827130634083,0.38306611190586126,0.2959258265969626,0.0847047076145892,0.2187627634988912,0.42845683869165274
93.0,0.6633854685221917,0.36440803918688724,0.38318754705580743,0.23589389532691749,0.3833194448106572,0.29552030875118196,0.08473380008351528,0.21892348708649878,0.4280545257196897
94.0,0.6633763422709942,0.3646758464984037,0.3828374521319157,0.23596160767338295,0.38357027236294156,0.2951100280416079,0.08476312523088218,0.21908245394402756,0.4276473777711857
95.0,0.6633735172845586,0.3649397333442731,0.3824809105780632,0.2360301667789605,0.38381857647825357,0.2946954710770047,0.08479264821477936,0.2192396587514138,0.4272358904056666
96.0,0.6633766549640804,0.365199727327425,0.38211843772568577,0.23609947731602562,0.3840643417577368,0.2942771014170225,0.08482233621353615,0.21939509747676136,0.4268205352245621
97.0,0.6633854323013276,0.3654558578858019,0.38175052572450874,0.23616944922362423,0.3843075553031798,0.2938553605601251,0.08485215831485263,0.21954876729954353,0.42640176093135945
98.0,0.6633995411534903,0.3657081560863194,0.38137764451565287,0.23623999742510227,0.384548206546317,0.293430668886956,0.0848820854115735,0.21970066653888448,0.42597999434197803
99.0,0.6634186875531076,0.3659566544377195,0.38100024276126127,0.2363110415623911,0.3847862870911068,0.2930034265614398,0.08491209010365541,0.2198507945864903,0.42555564134804574
100.0,0.6634425910513525,0.3662013867205212,0.38061874873286583,0.23638250574583974,0.3850217905678329,0.2925740143917789,0.08494214660591205,0.21999915184384258,0.42512908783558845
101.0,0.6634709840930311,0.3664423878324519,0.38023357116057876,0.23645431831856786,0.3852547124979888,0.2921427946533732,0.08497223066115264,0.22014573966330606,0.4247007005614852
102.0,0.6635036114217312,0.36667969364790676,0.37984510004507105,0.23652641163438926,0.38548505016900714,0.29171011187557033,0.08500231945835823,0.2202905602928363,0.424270827989895
103.0,0.663540229513627,0.36691334089012684,0.3794537074341852,0.23659872184842456,0.3857128025179879,0.291276293594041,0.08503239155556647,0.22043361682400434,0.4238398010907255
104.0,0.6635806060385187,0.36714336701491684,0.3790597481659216,0.23667118871958628,0.3859379700236596,0.290841651070469,0.08506242680715982,0.22057491314308156,0.4234079341020871
105.0,0.6636245193467537,0.3673698101048389,0.3786635605794384,0.23674375542417794,0.3861605546058826,0.2904064799811485,0.0850924062952742,0.2207144538849534,0.4229755252585605
106.0,0.6636717579807427,0.36759270877292266,0.3782654671956115,0.23681636837990327,0.38638055953206796,0.28997106107598886,0.08512231226506567,0.22085224438965137,0.4225428574869947
107.0,0.663722120209845,0.36781210207502596,0.37786577536861354,0.23688897707963125,0.3865979893299441,0.28953566080934345,0.08515212806359151,0.22098829066131273,0.4221101990714526
108.0,0.6637754135874606,0.36802802943006185,0.37746477790988997,0.23696153393430913,0.38681284970615776,0.2891005319439986,0.08518183808207941,0.2211225993293945,0.42167780428882734
109.0,0.6638314545292232,0.36824053054738526,0.3770627536858335,0.2370339941244575,0.38702514747024147,0.2886659141295854,0.08521142770137412,0.2212551776119836,0.42124591401656364
110.0,0.6638900679112418,0.36844964536069774,0.3766599681903873,0.23710631545972116,0.38723489046352394,0.28823203445660767,0.0852408832403663,0.22138603328105988,0.420814756313837
111.0,0.6639510866873946,0.3686554139678911,0.37625667409374064,0.23717845824598552,0.387442087492597,0.28779910798721325,0.08527019190722107,0.22151517462957993,0.4203845469774681
112.0,0.6640143515247269,0.36885787657630364,0.3758531117682183,0.23725038515960153,0.3876467482669887,0.2873673382637777,0.08529934175323686,0.22164261044026234,0.41995549007377636
113.0,0.6640797104560537,0.36905707345291366,0.37544950979240493,0.23732206112829357,0.38784888334072215,0.28693691779630953,0.08532832162917649,0.22176834995596406,0.41952777844751304
114.0,0.6641470185489127,0.36925304487903693,0.37504608543449375,0.2373934532183527,0.3880485040574691,0.2865080285296354,0.08535712114392309,0.22189240285154727,0.41910159420894816
115.0,0.6642161375900566,0.3694458311091369,0.37464304511579366,0.23746453052774497,0.38824562249903133,0.2860808422912719,0.08538573062532362,0.22201477920714424,0.41867710920013096
116.0,0.6642869357847176,0.36963547233339095,0.37424058485528333,0.23753526408478806,0.3884402514369074,0.2856555212208444,0.0854141410830914,0.22213548948273532,0.4182544854412863
117.0,0.6643592874699119,0.3698220086436887,0.3738388906960534,0.23760562675207322,0.3886324042867224,0.28523221818186956,0.08544234417364806,0.22225454449396154,0.4178338755582594
118.0,0.6644330728410929,0.3700054800027687,0.37343813911443635,0.23767559313532996,0.3888220950653166,0.2848110771566756,0.08547033216679291,0.22237195538909973,0.41741542319187347
119.0,0.6645081776914956,0.3701859262162249,0.3730384974125822,0.23774513949695075,0.38900933835030777,0.28439223362519694,0.08549809791409493,0.22248773362713373,0.41699926339001897
120.0,0.6645844931635491,0.3703633869071395,0.3726401240952017,0.237814243673911,0.3891941492419552,0.28397581492834206,0.08552563481890955,0.22260189095685978,0.4165855229832517
121.0,0.6646619155117649,0.3705379014931198,0.37224316923116096,0.23788288499983679,0.3893765433271696,0.28356194061659895,0.08555293680792861,0.22271443939696933,0.4161743209446369
122.0,0.664740345876541,0.370709509165537,0.37184777480058046,0.23795104423098826,0.3895565366455237,0.2831507227845107,0.0855799983041774,0.22282539121705602,0.41576576873453946
123.0,0.6648196900683475,0.37087824887078163,0.3714540750280565,0.23801870347594092,0.3897341456571326,0.2827422663916228,0.0856068142013787,0.2229347589194982,0.4153599706310242
124.0,0.6648998583617909,0.3710441592933681,0.3710621967025962,0.23808584612876144,0.3899093872122805,0.2823366695704742,0.08563337983960809,0.223042555222171,0.41495702404649876
125.0,0.6649807652990747,0.3712072788407336,0.37067225948482696,0.23815245680548622,0.39008227852268285,0.2819340239221779,0.08565969098217,0.22314879304194546,0.4145570198311992
126.0,0.6650623295024042,0.371367645629592,0.370284376202015,0.23821852128372362,0.39025283713427916,0.2815344148001106,0.08568574379362798,0.22325348547893514,0.41416004256408917
127.0,0.6651444734949016,0.37152529747371305,0.3698986531314033,0.238284026445211,0.3904210809014621,0.281137921582206,0.08571153481892699,0.22335664580145337,0.41376617083171685
128.0,0.6652271235296232,0.37168027187301084,0.3695151902723539,0.2383489602211683,0.39058702796265377,0.28074461793232514,0.08573706096354904,0.22345828743164622,0.413375477495546
129.0,0.6653102094262885,0.3718326060038332,0.3691340816077583,0.23841331154029974,0.3907506967171482,0.2803545720511525,0.08576231947464724,0.22355842393176906,0.4129880299482545
130.0,0.6653936644153531,0.3719823367103545,0.3687554153551575,0.2384770702793029,0.39091210580314373,0.2799678469170498,0.08578730792310651,0.2236570689910762,0.4126038903594696
131.0,0.6654774249890743,0.3721295004969809,0.3683792742079934,0.23854022721575457,0.39107127407689635,0.2795845005172757,0.0858120241864821,0.2237542364132954,0.4122231159113864
132.0,0.6655614307592367,0.3722741335216866,0.3680057355673943,0.23860277398324867,0.39122822059292806,0.27920458606996496,0.08583646643277035,0.22384994010466006,0.4118457590246972
133.0,0.6656456243212229,0.37241627159020496,0.36763487176487863,0.23866470302867007,0.3913829645852308,0.27882815223724067,0.08586063310496841,0.2239441940624743,0.4114718675752376
134.0,0.6657299511241271,0.3725559501510053,0.3672667502763437,0.23872600757149445,0.39153552544940956,0.2784552433298172,0.08588452290638232,0.22403701236418705,0.4111014851017375
135.0,0.6658143593466295,0.3726932042909915,0.36690143392769115,0.23878668156501032,0.3916859227257125,0.2780858995034364,0.08590813478664493,0.22412840915695276,0.41073465100504747
136.0,0.6658987997783575,0.3728280687318645,0.36653898109242394,0.23884671965936607,0.39183417608290044,0.2777201569474636,0.08593146792840788,0.22421839864765758,0.41037140073919437
137.0,0.6659832257064807,0.3729605778270949,0.36617944588153534,0.23890611716634974,0.3919803053029092,0.27735804806595715,0.0859545217346733,0.22430699509339128,0.4100117659946034
138.0,0.666067592807291,0.37309076555945575,0.36582287832599686,0.23896487002581465,0.39212433026626425,0.27699960165150966,0.08597729581673318,0.2243942127923458,0.4096557748738095
139.0,0.6661518590425392,0.37321866553907146,0.36546932455213876,0.2390229747736691,0.39226627093820676,0.2766448430521485,0.08599978998268588,0.22448006607512253,0.40930345205996616
140.0,0.6662359845603052,0.37334431100194015,0.3651188269502033,0.23908042851135233,0.39240614735549567,0.27629379433156975,0.08602200422650141,0.22456456929643154,0.40895481897844693
141.0,0.6663199316001938,0.3734677348088914,0.3647714243363401,0.2391372288767242,0.3925439796138506,0.27594647442296816,0.08604393871760793,0.22464773682716657,0.4086098939518206
142.0,0.6664036644026549,0.37358896944494413,0.36442715210830046,0.23919337401629873,0.3926797878560036,0.27560289927671505,0.08606559379097423,0.22472958304684043,0.4082686923484704
143.0,0.6664871491222402,0.3737080470190323,0.36408604239507775,0.23924886255875685,0.3928135922603296,0.27526308200212524,0.08608696993766372,0.22481012233636624,0.40793122672511417
144.0,0.6665703537446153,0.37382499926406826,0.3637481242007291,0.239303693589676,0.39294541303002717,0.27492703300354443,0.08610806779583711,0.224889369071171,0.4075975069634734
145.0,0.6666532480071558,0.3739398575373159,0.3634134235426058,0.23935786662741826,0.39307527038282347,0.2745947601109786,0.08612888814218192,0.22496733761462764,0.4072675404013262
146.0,0.6667358033229644,0.37405265282104894,0.3630819635842081,0.23941138160012193,0.39320318454117753,0.274266268705478,0.08614943188374848,0.2250440423117938,0.4069413319581709
147.0,0.6668179927081545,0.37416341572347,0.3627537647628732,0.23946423882374346,0.39332917572295917,0.27394156183947943,0.0861697000501727,0.22511949748344465,0.4066188842557171
148.0,0.6668997907122501,0.3742721764798695,0.36242884491249555,0.2395164389811008,0.3934532641325811,0.27362064035230294,0.0861896937862674,0.22519371742038855,0.40630019773341075
149.0,0.6669811733515663,0.3743789649540036,0.3621072193814704,0.2395679831018705,0.39357546995256326,0.27330350298099,0.08620941434496449,0.22526671637805484,0.4059852707591929
150.0,0.6670621180454308,0.37448381063967373,0.36178890114604434,0.2396188725434942,0.39369581333551007,0.27299014646666375,0.08622886308059152,0.22533850857134283,0.4056740997356817
151.0,0.6671426035551243,0.3745867426624897,0.36147390091924875,0.2396691089729523,0.3938143143964814,0.27268056565658405,0.08624804144246692,0.22540910816972215,0.4053666792019611
152.0,0.6672226099254146,0.37468778978180095,0.36116222725558506,0.23971869434936433,0.3939309932057405,0.27237475360206337,0.08626695096879879,0.2254785292925752,0.40506300193115014
153.0,0.6673021184285712,0.37478698039278174,0.36085388665162405,0.23976763090737813,0.3940458697818615,0.272072701652403,0.08628559328087326,0.22554678600477182,0.4047630590239214
154.0,0.6673811115107503,0.374884342528656,0.3605488836426746,0.23981592114131164,0.39415896408518153,0.27177439954500265,0.08630397007751892,0.22561389231246806,0.4044668399981292
155.0,0.6674595727406438,0.37497990386305013,0.3602472208956718,0.23986356779001292,0.39427029601158164,0.27147983549179094,0.08632208312983437,0.22567986215912,0.4041743328747018
156.0,0.6675374867602947,0.37507369171246174,0.3599488992984272,0.23991057382240563,0.3943798853865836,0.27118899626211723,0.08633993427616699,0.2257447094217049,0.4038855242599454
157.0,0.6676148392379816,0.37516573303883355,0.3596539180453804,0.2399569424236893,0.3944877519597477,0.2709018672622416,0.0863575254173311,0.22580844790714172,0.4036003994244026
158.0,0.6676916168230836,0.375256054452223,0.3593622747199827,0.24000267698216438,0.39459391539936045,0.2706184326115528,0.0863748585120548,0.22587109134890343,0.4033189423784008
159.0,0.6677678071028378,0.3753446822135578,0.35907396537384195,0.24004778107665442,0.3946983952873984,0.27033867521564003,0.08639193557264474,0.22593265340381413,0.40304113594442176
160.0,0.667843398560907,0.37543164223746983,0.35878898460274933,0.24009225846449866,0.3948012111147583,0.27006257683633916,0.0864087586608592,0.22599314764902373,0.4027669618264178
161.0,0.6679183805376806,0.3755169600951979,0.35850732561970666,0.24013611307008942,0.3949023822767409,0.2697901181588686,0.08642532988397975,0.22605258757915384,0.402496400676195
162.0,0.6679927431922312,0.375600661017554,0.35822898032506695,0.24017934897393037,0.39500192806877954,0.2695212788561676,0.08644165139107256,0.22611098660360823,0.40222943215697937
163.0,0.6680664774658579,0.37568276989794475,0.35795393937389663,0.2402219704021925,0.39509986768240224,0.26925603765054323,0.08645772536943089,0.2261683580440417,0.4019660350042764
164.0,0.6681395750471463,0.3757633112954425,0.3576821922406642,0.24026398171674596,0.3951962202014188,0.2689943723727292,0.08647355404119045,0.2262247151319815,0.40170618708413164
165.0,0.6682120283384811,0.37584230943789987,0.35741372728135595,0.24030538740564675,0.39529100459832345,0.2687362600184566,0.08648913966010992,0.22628007100659547,0.401449865448894
166.0,0.668283830423949,0.37591978822510286,0.35714853179311457,0.24034619207405875,0.39538423973090403,0.26848167680263024,0.08650448450850913,0.22633443871260142,0.40119704639058035
167.0,0.6683549750385717,0.37599577123195654,0.35688659207149476,0.2403864004355915,0.39547594433905014,0.2682305982112049,0.08651959089435796,0.2263878311983123,0.40094770549193626
168.0,0.6684254565388142,0.37607028171169987,0.3566278934654242,0.2404260173040363,0.3955661370417519,0.2679829990508468,0.08653446114850906,0.22644026131381217,0.4007018176752831
169.0,0.6684952698743131,0.37614334259914417,0.35637242042995654,0.24046504758548268,0.39565483633428167,0.26773885349646825,0.08654909762206811,0.22649174180925796,0.40045935724923953
170.0,0.6685644105607723,0.3762149765139319,0.35612015657689905,0.24050349627079956,0.39574206058555184,0.26749813513671455,0.08656350268389537,0.226542285333302,0.40022029795340036
171.0,0.6686328746539799,0.37628520576381186,0.3558710847233944,0.24054136842846474,0.3958278280356414,0.2672608170174841,0.08657767871823271,0.22659190443163116,0.39998461300105415
172.0,0.6687006587248959,0.37635405234792746,0.3556251869385332,0.240578669197728,0.39591215679348507,0.26702687168355577,0.08659162812245057,0.2266406115456176,0.3997522751200162
173.0,0.6687677598357676,0.37642153796011424,0.35538244458807133,0.2406154037820935,0.3959950648347175,0.2667962712183973,0.08660535330490933,0.22668841901107734,0.3995232565916521
174.0,0.6688341755172293,0.3764876839922044,0.35514283837732324,0.24065157744310778,0.3960765699996684,0.2665689872822246,0.08661885668293039,0.226735339057132,0.3992975292881627
175.0,0.668899903746345,0.37655251153733527,0.35490634839229845,0.24068719549444023,0.3961566899915003,0.2663449911483798,0.08663214068087163,0.22678138380517002,0.39907506470819964
176.0,0.6689649429255549,0.37661604139325905,0.3546729541391487,0.2407222632962436,0.3962354423744854,0.26612425373809195,0.08664520772830299,0.22682656526790332,0.3988558340108774
177.0,0.669029291862488,0.37667829406565123,0.35444263458198755,0.24075678624978275,0.3963128445724148,0.26590674565368466,0.08665806025827741,0.22687089534851584,0.398639808048245
178.0,0.6690929497506062,0.37673928977141624,0.35421536817914484,0.24079076979231992,0.39638891386713515,0.2656924372102893,0.08667070070569322,0.22691438583989998,0.3984269573962797
179.0,0.6691559161506423,0.3767990484419873,0.3539911329179131,0.24082421939224594,0.3964636673972082,0.26548129846612273,0.08668313150574365,0.2269570484239778,0.3982172523844593
180.0,0.6692181909728037,0.3768575897266191,0.3537699063478443,0.2408571405444468,0.39653712215668757,0.26527329925138493,0.08669535509244977,0.22699889467110337,0.39801066312397165
181.0,0.669279774459706,0.3769149329956716,0.35355166561264956,0.24088953876589558,0.3966092949940091,0.26506840919583047,0.086707373897273,0.22703993603954317,0.39780715953461404
182.0,0.6693406671700093,0.37697109734388284,0.35333638748075613,0.24092141959146038,0.3966802026109891,0.2648665977550652,0.08671919034780387,0.22708018387503104,0.3976067113704356
183.0,0.6694008699627273,0.37702610159363,0.3531240483745703,0.24095278856991872,0.39674986156192743,0.26466783423561874,0.08673080686652344,0.2271196494103952,0.3974092882441723
184.0,0.6694603839821818,0.3770799642981762,0.3529146243984961,0.24098365126017024,0.39681828825281046,0.26447208781883946,0.08674222586963419,0.22715834376525373,0.39721485965052333
185.0,0.6695192106435762,0.3771327037449028,0.3527080913657564,0.24101401322763885,0.39688549894061004,0.26427932758365974,0.08675344976595742,0.2271962779457762,0.39702339498831446
186.0,0.6695773516191634,0.3771843379585256,0.3525044248240616,0.24104388004085656,0.3969515097326748,0.26408952252827433,0.08676448095589404,0.22723346284450835,0.39683486358159403
187.0,0.669634808824983,0.37723488470429306,0.3523036000801685,0.24107325726822124,0.39701633658621,0.263902641590776,0.08677532183044592,0.22726990924025714,0.3966492346997035
188.0,0.6696915844081454,0.37728436149116745,0.35210559222337284,0.24110215047492103,0.3970799953078424,0.2637186536687883,0.08678597477029533,0.2273056277980341,0.3964664775763642
189.0,0.6697476807346401,0.3773327855749855,0.3519103761479743,0.24113056522001827,0.39714250155326625,0.263537527638137,0.08679644214493944,0.22734062906905358,0.3962865614278205
190.0,0.6698031003776483,0.37738017396159973,0.351717926574754,0.2411585070536862,0.397203870826968,0.2633592323705958,0.08680672631187789,0.22737492349078453,0.3961094554700759
191.0,0.6698578461063375,0.37742654340999826,0.3515282180715007,0.24118598151459222,0.39726411848202536,0.2631837367507459,0.08681682961585065,0.2274085213870525,0.3959351289352613
192.0,0.6699119208751199,0.37747191043540357,0.3513412250726234,0.2412129941274212,0.39732325971997867,0.2630110096919827,0.08682675438812416,0.22744143296819042,0.3957635510871677
193.0,0.6699653278133564,0.3775162913123484,0.35115692189788345,0.24123955040053296,0.39738130959077084,0.26284102015170474,0.08683650294582346,0.22747366833123542,0.3955946912359801
194.0,0.6700180702154871,0.3775597020777286,0.35097528277028067,0.24126565582374848,0.3974382829927533,0.2626737371457174,0.08684607759130816,0.22750523746016993,0.395428518752243
195.0,0.6700701515315716,0.3776021585338331,0.3507962818331255,0.2412913158662591,0.39749419467275504,0.2625091297618831,0.08685548061159053,0.2275361502262048,0.39526500308009027
196.0,0.6701215753582234,0.377643676251349,0.350619893166328,0.24131653597465358,0.39754905922621225,0.26234716717304835,0.08686471427779334,0.22756641638810268,0.39510411374976906
197.0,0.6701723454299222,0.37768427057234244,0.350446090801934,0.24134132157105812,0.3976028910973557,0.2621878186492767,0.0868737808446462,0.22759604559253963,0.3949458203894865
198.0,0.6702224656106885,0.3777239566132148,0.3502748487389369,0.2413656780513843,0.39765570457945343,0.2620310535694163,0.08688268255001806,0.22762504737450306,0.39479009273660776
199.0,0.6702719398861067,0.377762749267633,0.35010614095739334,0.24138961078368065,0.39770751381510644,0.26187684143202855,0.08689142161448467,0.22765343115772455,0.3946369006482316
200.0,0.6703207723556825,0.3778006632094344,0.3499399414318693,0.241413125106583,0.3977583327965949,0.26172515186570466,0.08690000024092907,0.2276812062551454,0.3944862141111697
201.0,0.6703689672255225,0.37783771289550583,0.34977622414424203,0.24143622632785974,0.39780817536627266,0.2615759546387946,0.0869084206141738,0.22770838186941364,0.3943380032513543
202.0,0.6704165288013203,0.3778739125686359,0.3496149630958836,0.2414589197230478,0.3978570552170079,0.2614292196685731,0.08691668490064317,0.22773496709341068,0.3941922383426982
203.0,0.6704634614816407,0.37790927626034126,0.349456132319249,0.24148121053417537,0.3979049858926677,0.2612849170298655,0.08692479524805433,0.22776097091080616,0.3940488898154298
204.0,0.6705097697514874,0.37794381779366576,0.34929970588889286,0.2415031039685676,0.3979519807886446,0.26114301696315695,0.0869327537851357,0.22778640219663948,0.39390792826392573
205.0,0.6705554581761434,0.37797755078595285,0.3491456579319361,0.24152460519773195,0.3979980531524232,0.26100348988220484,0.08694056262137148,0.2278112697179266,0.3937693244540616
206.0,0.6706005313952754,0.378010488651591,0.34899396263800453,0.2415457193563192,0.3980432160841849,0.2608663063811768,0.08694822384677103,0.22783558213429062,0.39363304933010157
207.0,0.6706449941172888,0.3780426446047316,0.34884459426866016,0.2415664515411575,0.3980874825374487,0.26073143724133313,0.08695573953166191,0.22785934799861512,0.39349907402114676
208.0,0.6706888511139252,0.3780740316619799,0.34869752716634433,0.24158680681035577,0.39813086531974634,0.2605988534372738,0.08696311172650543,0.22788257575771848,0.39336736984716064
209.0,0.6707321072150922,0.3781046626450583,0.3485527357628528,0.24160679018247339,0.39817337709333084,0.26046852614276766,0.08697034246173367,0.22790527375304837,0.3932379083245899
210.0,0.6707747673039177,0.37813455018344233,0.3484101945873604,0.24162640663575363,0.3982150303759153,0.2603404267361823,0.08697743374760683,0.22792745022139504,0.39311066117159815
211.0,0.6708168363120173,0.37816370671696886,0.3482698782740139,0.24164566110741773,0.39825583754144184,0.2602145268055312,0.08698438757409009,0.22794911329562226,0.3929856003129293
212.0,0.6708583192149683,0.3781921444984172,0.3481317615691094,0.24166455849301685,0.39829581082087784,0.2600907981531551,0.0869912059107488,0.2279702710054147,0.39286269788441636
213.0,0.6708992210279825,0.37821987559606235,0.3479958193378712,0.24168310364583964,0.39833496230303944,0.25996921280005303,0.0869978907066612,0.22799093127804101,0.3927419262371517
214.0,0.6709395468017681,0.3782469118962006,0.34786202657084814,0.24170130137637255,0.3983733039354394,0.25984974298987845,0.0870044438903479,0.22801110193913107,0.392623257941333
215.0,0.670979301618575,0.37827326510564796,0.3477303583899423,0.24171915645181077,0.39841084752515865,0.25973236119261517,0.087010867369717,0.22803079071346685,0.3925066657897997
216.0,0.6710184905884152,0.3782989467542109,0.3476007900540855,0.24173667359561735,0.3984476047397405,0.25961704010794684,0.08701716303202434,0.22805000522578575,0.3923921228012733
217.0,0.6710571188454526,0.37832396819712966,0.3474732969645769,0.2417538574871284,0.3984835871081054,0.25950375266833425,0.08702333274384791,0.22806875300159538,0.3922796022233151
218.0,0.671095191544554,0.3783483406174943,0.3473478546700963,0.2417707127612023,0.39851880602148554,0.2593924720418124,0.08702937835107577,0.22808704146799916,0.3921690775350136
219.0,0.671132713857996,0.37837207502863324,0.34722443887140597,0.2417872440079105,0.39855327273437824,0.2592831716345213,0.08703530167890677,0.22810487795453166,0.3920605224494143
220.0,0.671169690972322,0.3783951822764749,0.3471030254257532,0.24180345577226867,0.39858699836551625,0.25917582509298087,0.08704110453186334,0.22812226969400287,0.3919539109157027
221.0,0.6712061280853421,0.37841767304188195,0.34698359035098714,0.24181935255400563,0.3986199938988545,0.2590704063061231,0.0870467886938158,0.22813922382335086,0.391849217121153
222.0,0.671242030403271,0.3784395578429588,0.3468661098293999,0.2418349388073687,0.39865227018457206,0.25896688940709167,0.0870523559280174,0.22815574738450164,0.39174641549285233
223.0,0.6712774031379996,0.3784608470373319,0.3467505602113051,0.2418502189409635,0.39868383794008805,0.25886524877481976,0.08705780797714979,0.2281718473252359,0.3916454806992112
224.0,0.6713122515044921,0.37848155082440366,0.3466369180183636,0.2418651973176268,0.39871470775109064,0.2587654590353968,0.087063146563378,0.2281875305000617,0.39154638765127003
225.0,0.6713465807183077,0.3785016792475794,0.34652515994666694,0.24187987825433047,0.3987448900725783,0.25866749506323394,0.08706837338841464,0.22820280367109255,0.39144911150381184
226.0,0.6713803959932374,0.37852124219646793,0.34641526286958974,0.2418942660221155,0.39877439522991204,0.258571331982037,0.08707349013359263,0.22821767350892994,0.39135362765628934
227.0,0.671413702539056,0.37854024940905595,0.3463072038404194,0.24190836484605413,0.39880323341987806,0.25847694516559727,0.08707849845994624,0.2282321465935503,0.39125991175357633
228.0,0.6714465055593807,0.378558710473856,0.3462009600947736,0.2419221789052389,0.3988314147117598,0.25838431023840785,0.08708340000829955,0.22824622941519504,0.39116793968655106
229.0,0.6714788102496348,0.3785766348320284,0.3460965090528137,0.24193571233279743,0.3988589490484184,0.2582934030761146,0.08708819639936227,0.22825992837526385,0.39107768759252004
230.0,0.6715106217951119,0.37859403177947765,0.345993828321264,0.24194896921593134,0.39888584624738105,0.25820419980580933,0.0870928892338322,0.22827324978720995,0.39098913185549017
231.0,0.6715419453691344,0.3786109104689227,0.34589289569524384,0.24196195359597827,0.3989121160019363,0.25811667680617356,0.08709748009250406,0.22828619987743748,0.3909022491062965
232.0,0.6715727861313066,0.37862727991194195,0.3457936891599216,0.24197466946849572,0.39893776788223567,0.2580308107074797,0.08710197053638437,0.22829878478620003,0.39081701622259307
233.0,0.6716031492258546,0.3786431489809929,0.34569618689199805,0.24198712078336565,0.39896281133640055,0.25794657839145707,0.08710636210681166,0.22831101056849998,0.39073341032871334
234.0,0.6716330397800525,0.37865852641140646,0.34560036726102655,0.24199931144491862,0.3989872556916341,0.25786395699103004,0.08711065632558211,0.22832288319498828,0.3906514087954073
235.0,0.6716624629027294,0.37867342080335675,0.34550620883057714,0.24201124531207654,0.3990111101553374,0.257782923889934,0.08711485469507989,0.22833440855286416,0.39057098923946126
236.0,0.6716914236828552,0.3786878406238055,0.34541369035925185,0.24202292619851293,0.39903438381622874,0.2577034567222165,0.08711895869841207,0.2283455924467742,0.3904921295232069
237.0,0.6717199271882025,0.37870179420842237,0.34532279080155737,0.2420343578728298,0.39905708564546616,0.25762553337162863,0.08712296979954777,0.22835644059971055,0.3904148077539245
238.0,0.6717479784640796,0.37871528976348057,0.34523348930864217,0.24204554405875015,0.39907922449777217,0.2575491319709135,0.08712688944346109,0.2283669586539081,0.3903390022831474
239.0,0.6717755825321339,0.37872833536772854,0.34514576522890333,0.2420564884353253,0.39910080911256024,0.2574742309009966,0.08713071905627777,0.2283771521717395,0.3902646917058713
240.0,0.6718027443892213,0.37874093897423755,0.3450595981084701,0.242067194637156,0.3991218481150624,0.25740080879008365,0.08713446004542513,0.22838702663660862,0.3901918548596756
241.0,0.6718294690063401,0.3787531084122255,0.3449749676915688,0.24207766625462684,0.3991423500174576,0.25732884451267146,0.08713811379978507,0.2283965874538413,0.3901204708237597
242.0,0.671855761327626,0.3787648513888571,0.3448918539207757,0.2420879068341528,0.3991623232200002,0.25725831718847625,0.08714168168984991,0.22840583995157376,0.3900505189179006
243.0,0.6718816262694063,0.3787761754910211,0.34481023693716195,0.24209791987843737,0.3991817760121482,0.2571892061812842,0.08714516506788078,0.22841478938163778,0.38998197870133533
244.0,0.6719070687193099,0.3787870881870837,0.34473009708033675,0.24210770884674168,0.3992007165736906,0.25712149109772925,0.08714856526806841,0.22842344092044273,0.38991482997157323
245.0,0.671932093535433,0.3787975968286196,0.34465141488839296,0.24211727715516354,0.3992191529758736,0.25705515178600175,0.08715188360669598,0.22843179966985397,0.38984905276314186
246.0,0.6719567055455551,0.37880770865212016,0.34457417109776,0.2421266281769262,0.39923709318252526,0.25699016833449295,0.08715512138230397,0.22843987065806762,0.3897846273462708
247.0,0.6719809095464063,0.3788174307806791,0.34449834664296874,0.24213576524267585,0.3992545450511778,0.2569265210703787,0.08715827987585664,0.2284476588404811,0.38972153422551675
248.0,0.672004710302982,0.3788267702256557,0.34442392265633265,0.24214469164078736,0.399271516334188,0.2568641905581463,0.0871613603509102,0.22845516910055944,0.38965975413833437
249.0,0.6720281125479033,0.37883573388831626,0.3443508804675491,0.24215341061767776,0.3992880146798543,0.25680315759806843,0.08716436405378214,0.2284624062506971,0.3895992680535954
250.0,0.6720511209808215,0.3788443285614536,0.3442792016032253,0.2421619253781268,0.399304047633531,0.2567434032246275,0.08716729221372191,0.22846937503307513,0.38954005717006035
251.0,0.6720737402678654,0.37885256093098485,0.3442088677863325,0.24217023908560423,0.3993196226387388,0.2566849087048937,0.08717014604308254,0.22847608012051324,0.3894821029148054
252.0,0.6720959750411281,0.37886043757752785,0.3441398609355919,0.24217835486260283,0.399334747038272,0.2566276555368598,0.08717292673749315,0.22848252611731693,0.3894253869416077
253.0,0.6721178298981934,0.3788679649779566,0.34407216316479655,0.24218627579097754,0.3993494280753007,0.25657162544773665,0.0871756354760322,0.2284887175601193,0.38936989112929243
254.0,0.672139309401699,0.3788751495069354,0.34400575678207174,0.2421940049122892,0.39936367289446967,0.2565168003922111,0.0871782734214013,0.22849465891871729,0.38931559758004347
255.0,0.6721604180789352,0.3788819974384325,0.34394062428907796,0.24220154522815343,0.3993774885429915,0.25646316255066987,0.08718084172009946,0.22850035459690252,0.38926248861768176
256.0,0.6721811604214784,0.37888851494721304,0.34387674838015914,0.2422088997005934,0.39939088197173556,0.25641069432739205,0.0871833415025977,0.22850580893328615,0.38921054678591255
257.0,0.6722015408848556,0.37889470811031195,0.3438141119414393,0.24221607125239672,0.3994038600363115,0.2563593783487127,0.0871857738835138,0.228511026202118,0.38915975484654514
258.0,0.6722215638882427,0.3789005829084865,0.3437526980498707,0.24222306276747574,0.39941642949814704,0.25630919746115977,0.08718813996178724,0.22851601061409965,0.38911009577768657
259.0,0.6722412338141901,0.37890614522764904,0.34369248997223595,0.2422298770912309,0.39942859702556044,0.25626013472956716,0.08719044082085406,0.2285207663171913,0.3890615527719122
260.0,0.672260555008379,0.3789114008602803,0.34363347116410725,0.24223651703091684,0.39944036919482706,0.2562121734351656,0.08719267752882157,0.22852529739741234,0.3890141092344149
261.0,0.6722795317794039,0.3789163555068229,0.34357562526876456,0.24224298535601096,0.3994517524912396,0.2561652970736543,0.08719485113864286,0.22852960787963583,0.3889677487811351
262.0,0.672298168398582,0.3789210147770559,0.34351893611607603,0.2422492847985841,0.3994627533101622,0.2561194893532543,0.08719696268829114,0.22853370172837623,0.38892245523687363
263.0,0.6723164690997872,0.3789253841914505,0.3434633877213427,0.2422554180536729,0.3994733779580781,0.2560747341927465,0.08719901320093344,0.22853758284857065,0.38887821263338923
264.0,0.6723344380793083,0.3789294691825064,0.34340896428410955,0.24226138777965373,0.39948363265363057,0.2560310157194958,0.08720100368510407,0.22854125508635367,0.38883500520748226
265.0,0.6723520794957303,0.3789332750960703,0.34335565018694514,0.24226719659861787,0.3994935235286572,0.25598831826746293,0.08720293513487735,0.22854472222982514,0.38879281739906696
266.0,0.6723693974698375,0.3789368071926353,0.34330342999419244,0.2422728470967475,0.39950305662921703,0.2559466263752059,0.08720480853003984,0.22854798800981146,0.38875163384923306
267.0,0.6723863960845371,0.37894007064862306,0.3432522884506921,0.2422783418246926,0.39951223791661067,0.25590592478387286,0.0872066248362618,0.22855105610062,0.38871143939829894
268.0,0.6724030793848036,0.37894307055764714,0.3432022104804808,0.24228368329794803,0.3995210732683933,0.2558661984351876,0.08720838500526795,0.22855393012078645,0.38867221908385763
269.0,0.6724194513776416,0.3789458119317592,0.34315318118546556,0.24228887399723115,0.39952956847938015,0.25582743246942913,0.08721008997500737,0.22855661363381552,0.3886339581388166
270.0,0.6724355160320671,0.37894829970267746,0.34310518584407734,0.24229391636885922,0.39953772926264464,0.2557896122234069,0.08721174066982254,0.22855911014891434,0.38859664198943367
271.0,0.6724512772791059,0.37895053872299794,0.3430582099099036,0.24229881282512672,0.39954556125050883,0.255752723228433,0.08721333800061745,0.2285614231217191,0.38856025625334895
272.0,0.6724667390118092,0.3789525337673885,0.34301223901030325,0.24230356574468218,0.39955306999552626,0.2557167512082925,0.08721488286502475,0.2285635559550145,0.3885247867376156
273.0,0.672481905085284,0.3789542895337663,0.3429672589450046,0.24230817747290456,0.399560260971457,0.25568168207721315,0.08721637614757186,0.22856551199944622,0.38849021943672907
274.0,0.6724967793167398,0.37895581064445805,0.3429232556846879,0.24231265032227878,0.399567139574235,0.2556475019378354,0.08721781871984598,0.22856729455422606,0.38845654053065704
275.0,0.6725113654855479,0.3789571016473444,0.3428802153695539,0.24231698657277034,0.3995737111229271,0.2556141970791845,0.08721921144065806,0.2285689068678302,0.3884237363828702
276.0,0.6725256673333164,0.37895816701698765,0.3428381243078801,0.24232118847219902,0.39957998086068436,0.2555817539746443,0.08722055515620555,0.22857035213869026,0.3883917935383758
277.0,0.6725396885639765,0.3789590111557434,0.3427969689745657,0.24232525823661102,0.39958595395568536,0.25555015927993563,0.08722185070023407,0.22857163351587706,0.3883606987217537
278.0,0.6725534328438817,0.37895963839485647,0.3427567360096664,0.2423291980506501,0.399591635502071,0.25551939983109856,0.08722309889419769,0.2285727540997774,0.3883304388351974
279.0,0.672566903801919,0.3789600529955413,0.3427174122169205,0.2423330100679269,0.39959703052087164,0.25548946264247996,0.08722430054741817,0.22857371694276357,0.3883010009565591
280.0,0.6725801050296306,0.3789602591500464,0.3426789845622673,0.24233669641138694,0.3996021439609254,0.25546033490472747,0.08722545645724276,0.2285745250498557,0.388272372337401
281.0,0.6725930400813469,0.3789602609827038,0.342641440172359,0.24234025917367655,0.3996069806997888,0.2554320039827904,0.08722656740920082,0.228575181379377,0.38824454040105266
282.0,0.6726057124743289,0.3789600625509637,0.3426047663330667,0.24234370041750722,0.39961154554463835,0.25540445741392825,0.08722763417715898,0.22857568884360177,0.3882174927406761
283.0,0.6726181256889202,0.3789596678464135,0.34256895048798225,0.24234702217601775,0.3996158432331647,0.25537768290572743,0.08722865752347514,0.22857605030939643,0.38819121711733795
284.0,0.6726302831687084,0.37895908079578283,0.34253398023691634,0.24235022645313453,0.3996198784344575,0.2553516683341273,0.08722963819915092,0.22857626859885313,0.38816570145809093
285.0,0.6726421883206943,0.3789583052619337,0.34249984333439365,0.24235331522392958,0.3996236557498826,0.25532640174145566,0.08723057694398285,0.22857634648991654,0.3881409338540634
286.0,0.67265384451547,0.3789573450448363,0.3424665276881463,0.24235629043497625,0.3996271797139503,0.25530187133447435,0.08723147448671213,0.22857628671700336,0.38811690255855935
287.0,0.6726652550874032,0.3789562038825308,0.34243402135760626,0.24235915400470276,0.39963045479517545,0.255278065482436,0.08723233154517292,0.22857609197161483,0.3880935959851681
288.0,0.6726764233348306,0.3789548854520752,0.3424023125523975,0.24236190782374323,0.3996334853969291,0.2552549727151515,0.08723314882643926,0.22857576490294218,0.3880710027058848
289.0,0.6726873525202564,0.378953393370479,0.34237138963082847,0.24236455375528626,0.39963627585828165,0.25523258172106983,0.08723392702697061,0.22857530811846508,0.38804911144924176
290.0,0.6726980458705577,0.37895173119562414,0.3423412410983857,0.24236709363542097,0.39963883045483745,0.25521088134536934,0.08723466683275578,0.22857472418454297,0.38802791109845164
291.0,0.6727085065771962,0.37894990242717136,0.3423118556062296,0.24236952927348046,0.39964115339956113,0.25518986058806237,0.08723536891945556,0.2285740156269996,0.3880073906895624
292.0,0.6727187377964349,0.37894791050745436,0.34228322194969235,0.24237186245238254,0.3996432488435955,0.25516950860211235,0.0872360339525438,0.2285731849317006,0.38798753940962455
293.0,0.6727287426495604,0.3789457588223602,0.34225532906677886,0.24237409492896778,0.3996451208770707,0.25514981469156445,0.08723666258744704,0.22857223454512393,0.387968346594871
294.0,0.6727385242231103,0.3789434507021971,0.3422281660366718,0.2423762284343349,0.39964677352990563,0.25513076830968995,0.08723725546968272,0.2285711668749239,0.38794980172891014
295.0,0.6727480855691046,0.3789409894225495,0.34220172207824034,0.24237826467417314,0.39964821077260004,0.25511235905714447,0.08723781323499578,0.2285699842904879,0.38793189444093185
296.0,0.672757429705282,0.37893837820512044,0.3421759865485541,0.24238020532909202,0.399649436517019,0.25509457668014074,0.08723833650949395,0.22856868912348666,0.3879146145039275
297.0,0.6727665596153395,0.3789356202185617,0.3421509489414015,0.242382052054948,0.39965045461716875,0.25507741106863563,0.08723882590978138,0.2285672836684177,0.38789795183292347
298.0,0.6727754782491766,0.37893271857929167,0.342126598885815,0.2423838064831684,0.399651268869964,0.2550608522545322,0.08723928204309099,0.22856577018314198,0.38788189648322885
299.0,0.672784188523142,0.378929676352301,0.3421029261446011,0.24238547022107218,0.3996518830159873,0.2550448904098966,0.08723970550741514,0.22856415088941404,0.38786643864869746
300.0,0.6727926933202841,0.37892649655194666,0.342079920612878,0.24238704485218798,0.39965230074024,0.2550295158451904,0.08724009689163492,0.22856242797340545,0.3878515686600044
301.0,0.672800995490604,0.37892318214273396,0.3420575723166195,0.24238853193656895,0.3996525256728847,0.25501471900751826,0.08724045677564797,0.22856060358622163,0.3878372769829372
302.0,0.6728090978513115,0.3789197360400873,0.3420358714112063,0.24238993301110465,0.3996525613899798,0.255000490478891,0.0872407857304948,0.22855867984441236,0.3878235542167018
303.0,0.6728170031870832,0.3789161611111091,0.34201480817998514,0.2423912495898299,0.3996524114142059,0.2549868209745047,0.08724108431848364,0.22855665883047557,0.3878103910922437
304.0,0.6728247142503229,0.378912460175328,0.3419943730328358,0.2423924831642306,0.3996520792155837,0.2549737013410355,0.08724135309331374,0.22855454259335495,0.3877977784705841
305.0,0.6728322337614244,0.3789086360054355,0.3419745565047463,0.24239363520354634,0.39965156821218417,0.2549611225549503,0.08724159260019743,0.22855233314893103,0.3877857073411714
306.0,0.6728395644090356,0.37890469132801186,0.3419553492543965,0.24239470715507017,0.39965088177083047,0.25494907572083375,0.08724180337598043,0.22855003248050598,0.38777416882024784
307.0,0.672846708850324,0.37890062882424114,0.3419367420627512,0.242395700444445,0.39965002320779186,0.2549375520697314,0.087241985949261,0.22854764253928225,0.38776315414923196
308.0,0.6728536697112446,0.37889645113061565,0.3419187258316614,0.24239661647595717,0.3996489957894697,0.25492654295750883,0.08724214084050733,0.2285451652448348,0.3877526546931161
309.0,0.6728604495868077,0.37889216083962984,0.3419012915824755,0.24239745663282666,0.3996478027330756,0.2549160398632275,0.08724226856217382,0.22854260248557745,0.38774266193888013
310.0,0.6728670510413489,0.3788877605004638,0.34188443045466,0.24239822227749444,0.39964644720730136,0.25490603438753656,0.08724236961881565,0.22853995611922281,0.38773316749392034
311.0,0.6728734766087996,0.37888325261965666,0.3418681337044296,0.24239891475190647,0.3996449323329815,0.25489651825108156,0.08724244450720213,0.22853722797323642,0.38772416308449403
312.0,0.6728797287929577,0.3788786396617698,0.3418523927033875,0.2423995353777948,0.3996432611837477,0.254887483292929,0.08724249371642849,0.22853441984528475,0.38771564055418023
313.0,0.6728858100677598,0.37887392405004033,0.34183719893717607,0.24240008545695538,0.3996414367866758,0.2548789214690078,0.08724251772802635,0.2285315335036774,0.3877075918623558
314.0,0.6728917228775535,0.3788691081670243,0.3418225440041371,0.242400566271523,0.3996394621229247,0.2548708248505672,0.08724251701607276,0.2285285706878032,0.3877000090826875
315.0,0.6728974696373694,0.378864194355231,0.34180841961398306,0.2424009790842429,0.3996373401283682,0.2548631856226508,0.08724249204729788,0.22852553310856077,0.3876928844016395
316.0,0.6729030527331944,0.3788591849177471,0.34179481758647884,0.24240132513873938,0.39963507369421875,0.25485599608258735,0.08724244328119123,0.22852242244878307,0.3876862101169975
317.0,0.6729084745222438,0.3788540821188517,0.341781729850134,0.24240160565978142,0.39963266566764394,0.25484924863849784,0.08724237117010664,0.22851924036365634,0.38767997863640735
318.0,0.6729137373332347,0.37884888818462203,0.34176914844090595,0.24240182185354506,0.39963011885237565,0.25484293580781914,0.08724227615936579,0.22851598848113341,0.38767418247593055
319.0,0.6729188434666579,0.37884360530353023,0.341757065500914,0.24240197490787285,0.3996274360093115,0.2548370502158438,0.08724215868736043,0.22851266840234133,0.38766881425861477
320.0,0.6729237951950504,0.37883823562703084,0.3417454732771646,0.24240206599253025,0.3996246198571093,0.25483158459427635,0.08724201918565326,0.22850928170198356,0.38766386671308045
321.0,0.6729285947632675,0.37883278127013964,0.34173436412028735,0.24240209625945885,0.3996216730727739,0.25482653177980574,0.08724185807907744,0.22850582992873664,0.3876593326721226
322.0,0.6729332443887536,0.3788272443120037,0.3417237304832824,0.24240206684302676,0.39961859829223706,0.2548218847126941,0.08724167578583493,0.22850231460564138,0.38765520507132867
323.0,0.6729377462618131,0.3788216267964628,0.3417135649202791,0.24240197886027584,0.3996153981109301,0.25481763643538186,0.08724147271759332,0.22849873723048875,0.38765147694771157
324.0,0.6729421025458809,0.37881593073260245,0.34170386008530584,0.24240183341116608,0.3996120750843493,0.2548137800911084,0.08724124927958155,0.22849509927620043,0.3876481414383584
325.0,0.6729463153777913,0.37881015809529844,0.34169460873107127,0.2424016315788169,0.3996086317286146,0.25481030892254936,0.08724100587068426,0.22849140219120417,0.38764519177909446
326.0,0.6729503868680463,0.37880431082575317,0.3416858037077569,0.24240137442974546,0.3996050705210209,0.2548072162704694,0.0872407428835349,0.22848764739980387,0.3876426213031625
327.0,0.672954319101084,0.3787983908320239,0.34167743796182126,0.2424010630141022,0.39960139390058286,0.25480449557239143,0.08724046070460759,0.2284838363025445,0.38764042343991767
328.0,0.6729581141355444,0.3787923999895429,0.34166950453481515,0.24240069836590325,0.39959760426857255,0.2548021403612806,0.08724015971430774,0.22847997027657216,0.38763859171353704
329.0,0.6729617740045352,0.37878634014163004,0.3416619965622088,0.24240028150326018,0.3995937039890505,0.25480014426424535,0.0872398402870614,0.22847605067598875,0.38763711974174475
330.0,0.6729653007158962,0.378780213099997,0.3416549072722301,0.24239981342860661,0.3995896953893898,0.2547985010012526,0.08723950279140345,0.22847207883220208,0.38763600123455183
331.0,0.6729686962524629,0.37877402064524435,0.3416482299847145,0.24239929512892214,0.399585580760794,0.2547972043838598,0.08723914759006458,0.22846805605427076,0.38763522999301114
332.0,0.6729719625723277,0.3787677645273509,0.34164195810996656,0.24239872757595343,0.3995813623588076,0.2547962483139611,0.08723877504005702,0.22846398362924436,0.38763479990798705
333.0,0.6729751016091015,0.3787614464661554,0.3416360851476327,0.24239811172643236,0.39957704240382097,0.25479562678254997,0.08723838549275915,0.22845986282249883,0.38763470495893987
334.0,0.6729781152721721,0.37875506815183135,0.34163060468558554,0.24239744852229148,0.3995726230815682,0.25479533386849607,0.08723797929399894,0.2284556948780671,0.38763493921272496
335.0,0.672981005446963,0.3787486312453542,0.34162551039881955,0.24239673889087673,0.3995681065436186,0.2547953637373377,0.08723755678413622,0.228451481018965,0.38763549682240633
336.0,0.6729837739951896,0.3787421373789615,0.3416207960483585,0.2423959837451573,0.39956349490786186,0.2547957106400891,0.08723711829814378,0.22844722244751262,0.3876363720260846
337.0,0.672986422755114,0.3787355881566063,0.34161645548017394,0.24239518398393287,0.3995587902589874,0.2547963689120625,0.08723666416568737,0.22844292034565097,0.38763755914573944
338.0,0.6729889535417988,0.3787289851544031,0.34161248262411525,0.242394340492038,0.3995539946489565,0.25479733297170487,0.08723619471120464,0.22843857587525432,0.3876390525860861
339.0,0.6729913681473587,0.3787223299210677,0.34160887149285096,0.24239345414054408,0.3995491100974696,0.2547985973194495,0.08723571025398287,0.22843419017843786,0.387640846833446
340.0,0.6729936683412112,0.3787156239783495,0.3416056161808215,0.2423925257869584,0.3995441385924261,0.2548001565365817,0.08723521110823568,0.22842976437786117,0.3876429364546315
341.0,0.6729958558703251,0.37870886882145816,0.3416027108632031,0.2423915562754208,0.3995390820903794,0.2548020052841193,0.08723469758317863,0.22842529957702715,0.38764531609584424
342.0,0.6729979324594674,0.37870206591948274,0.3416001497948828,0.24239054643689745,0.3995339425169851,0.2548041383017066,0.08723416998310378,0.22842079686057679,0.3876479804815875
343.0,0.6729998998114487,0.3786952167158052,0.341597927309445,0.2423894970893723,0.3995287217674437,0.25480655040652367,0.08723362860745318,0.22841625729457957,0.387650924413592
344.0,0.6730017596073669,0.3786883226285071,0.3415960378181689,0.24238840903803593,0.39952342170693733,0.2548092364922081,0.08723307375089132,0.2284116819268198,0.3876541427697554
345.0,0.6730035135068488,0.3786813850507703,0.341594475809037,0.24238728307547175,0.3995180441710609,0.25481219152779194,0.08723250570337654,0.22840707178707872,0.387657630503095
346.0,0.6730051631482906,0.3786744053512715,0.34159323584575463,0.24238611998183984,0.39951259096624736,0.2548154105566514,0.08723192475023148,0.2284024278874126,0.38766138264071376
347.0,0.6730067101490956,0.37866738487457063,0.3415923125667805,0.2423849205250582,0.3995070638701872,0.25481888869547076,0.08723133117221245,0.22839775122242673,0.3876653942827796
348.0,0.673008156105911,0.3786603249414934,0.34159170068436817,0.24238368546098163,0.3995014646322427,0.2548226211332192,0.08723072524557784,0.22839304276954545,0.38766966060151736
349.0,0.6730095025948625,0.37865322684950775,0.34159139498361824,0.2423824155335782,0.39949579497385634,0.25482660313014144,0.08723010724215563,0.22838830348927827,0.3876741768402144
350.0,0.6730107511717868,0.3786460918730949,0.34159139032154134,0.24238111147510324,0.39949005658895415,0.2548308300167612,0.08722947742940973,0.22838353432548208,0.3876789383122378
351.0,0.673011903372463,0.3786389212641144,0.34159168162613196,0.24237977400627098,0.399484251144343,0.2548352971928978,0.08722883607050562,0.22837873620561963,0.38768394040006554
352.0,0.673012960712841,0.37863171625216363,0.3415922638954527,0.2423784038364239,0.3994783802801033,0.2548400001266958,0.08722818342437484,0.22837391004101398,0.387689178554329
353.0,0.6730139246892692,0.37862447804493177,0.34159313219672927,0.2423770016636997,0.39947244560997597,0.25484493435366706,0.0872275197457787,0.22836905672709956,0.3876946482928687
354.0,0.6730147967787193,0.3786172078285484,0.3415942816654557,0.24237556817519598,0.3994664487217442,0.25485009547574616,0.08722684528537095,0.2283641771436693,0.38770034519980195
355.0,0.6730155784390099,0.3786099067679267,0.3415957075045103,0.24237410404713278,0.3994603911776103,0.25485547916035733,0.0872261602897596,0.22835927215511817,0.3877062649246026
356.0,0.6730162711090276,0.37860257600710134,0.3415974049832818,0.24237260994501256,0.3994542745145671,0.25486108113949457,0.08722546500156789,0.22835434261068324,0.3877124031811929
357.0,0.6730168762089468,0.3785952166695611,0.3415993694368055,0.2423710865237783,0.39944810024476485,0.2548668972088138,0.08722475965949425,0.22834938934468008,0.38771875574704723
358.0,0.6730173951404468,0.3785878298585765,0.3416015962649103,0.24236953442796927,0.3994418698558725,0.25487292322673666,0.08722404449837157,0.22834441317673573,0.3877253184623076
359.0,0.6730178292869279,0.37858041665752235,0.34160408093137484,0.24236795429187458,0.39943558481143454,0.2548791551135672,0.08722331974922541,0.22833941491201828,0.3877320872289108
360.0,0.6730181800137246,0.37857297813019525,0.34160681896309436,0.24236634673968463,0.3994292465512228,0.2548855888506193,0.08722258563933154,0.22833439534146294,0.38773905800972686
361.0,0.6730184486683176,0.37856551532112614,0.34160980594925744,0.24236471238564053,0.39942285649158343,0.2548922204793568,0.08722184239227247,0.22832935524199474,0.3877462268277092
362.0,0.6730186365805434,0.37855802925588833,0.34161303754053224,0.24236305183418128,0.39941641602577915,0.25489904610054437,0.08722109022799333,0.22832429537674817,0.38775358976505586
363.0,0.6730187450628021,0.37855052094140035,0.3416165094482629,0.24236136568008898,0.39940992652432683,0.25490606187341064,0.08722032936285679,0.22831921649528325,0.38776114296238173
364.0,0.6730187754102633,0.37854299136622444,0.34162021744367516,0.24235965450863195,0.3994033893353305,0.2549132640148217,0.08721956000969724,0.2283141193337986,0.38776888261790204
365.0,0.67301872890107,0.3785354415008603,0.34162415735709223,0.24235791889570588,0.3993968057848097,0.25492064879846676,0.08721878237787423,0.22830900461534123,0.3877768049866266
366.0,0.6730186067965405,0.37852787229803436,0.3416283250771594,0.24235615940797298,0.3993901771770233,0.25492821255405396,0.08721799667332496,0.22830387305001318,0.38778490637956464
367.0,0.6730184103413686,0.3785202846929844,0.3416327165500787,0.24235437660299908,0.3993835047947889,0.25493595166651767,0.08721720309861618,0.22829872533517526,0.38779318316294076
368.0,0.6730181407638214,0.37851267960374,0.34163732777885264,0.24235257102938892,0.39937678989979786,0.25494386257523644,0.08721640185299524,0.2282935621556475,0.3878016317574206
369.0,0.6730177992759357,0.37850505793139866,0.341642154822537,0.24235074322691944,0.3993700337329259,0.25495194177326147,0.0872155931324404,0.2282883841839068,0.3878102486373478
370.0,0.6730173870737122,0.37849742056039726,0.34164719379550335,0.24234889372667115,0.39936323751453934,0.2549601858065558,0.08721477712971035,0.22828319208028144,0.3878190303299904
371.0,0.6730169053373073,0.37848976835877984,0.3416524408667099,0.24234702305115768,0.3993564024447973,0.2549685912732435,0.08721395403439314,0.2282779864931429,0.38782797341479797
372.0,0.6730163552312243,0.3784821021784609,0.3416578922589822,0.24234513171445354,0.3993495297039496,0.25497715482287,0.0872131240329542,0.22827276805909455,0.3878370745226684
373.0,0.673015737904501,0.37847442285548466,0.34166354424830164,0.24234322022231988,0.3993426204526304,0.25498587315567134,0.08721228730878383,0.22826753740315772,0.38784633033522486
374.0,0.6730150544908968,0.37846673121028035,0.34166939316310396,0.24234128907232863,0.39933567583214785,0.2549947430218546,0.08721144404224385,0.22826229513895485,0.38785573758410224
375.0,0.6730143061090772,0.3784590280479136,0.34167543538358564,0.24233933875398472,0.39932869696476986,0.2550037612208874,0.0872105944107136,0.22825704186888993,0.3878652930502435
376.0,0.6730134938627962,0.37845131415833383,0.34168166734101924,0.24233736974884673,0.39932168495400555,0.2550129246007977,0.08720973858863537,0.22825177818432613,0.3878749935632054
377.0,0.6730126188410774,0.3784435903166179,0.34168808551707724,0.24233538253064557,0.3993146408848831,0.255022230057483,0.08720887674755894,0.228246504665761,0.3878848360004738
378.0,0.6730116821183934,0.3784358572832098,0.3416946864431643,0.24233337756540163,0.39930756582422344,0.2550316745340289,0.08720800905618564,0.22824122188299867,0.3878948172867882
379.0,0.6730106847548419,0.37842811580415675,0.34170146669975804,0.24233135531154018,0.3993004608209103,0.2550412550200377,0.08720713568041172,0.22823593039531975,0.3879049343934754
380.0,0.673009627796322,0.37842036661134176,0.3417084229157579,0.24232931622000514,0.3992933269061564,0.25505096855096554,0.08720625678337099,0.22823063075164854,0.3879151843377924
381.0,0.6730085122747067,0.3784126104227123,0.34171555176784235,0.24232726073437116,0.3992861650937658,0.2550608122074692,0.08720537252547693,0.22822532349071767,0.3879255641822781
382.0,0.6730073392080151,0.3784048479425055,0.3417228499798341,0.2423251892909541,0.39927897638039284,0.2550707831147618,0.0872044830644641,0.2282200091412303,0.387936071034114
383.0,0.6730061096005819,0.3783970798614702,0.3417303143220734,0.24232310231891985,0.3992717617457971,0.25508087844197747,0.087203588555429,0.22821468822201996,0.38794670204449355
384.0,0.6730048244432251,0.3783893068570849,0.3417379416107993,0.24232100024039177,0.39926452215309505,0.2550910954015448,0.08720268915087026,0.22820936124220767,0.3879574544080003
385.0,0.6730034847134121,0.3783815295937728,0.3417457287075387,0.24231888347055636,0.39925725854900784,0.25510143124856904,0.08720178500072825,0.22820402870135703,0.38796832536199416
386.0,0.6730020913754245,0.3783737487231135,0.3417536725185032,0.24231675241776743,0.39924997186410605,0.2551118832802229,0.08720087625242415,0.22819869108962673,0.3879793121860068
387.0,0.6730006453805203,0.3783659648840511,0.34176176999399355,0.2423146074836489,0.39924266301305045,0.25512244883514573,0.08719996305089833,0.2281933488879208,0.38799041220114444
388.0,0.6729991476670942,0.3783581787030993,0.3417700181278118,0.2423124490631959,0.39923533289482976,0.25513312529285137,0.08719904553864828,0.22818800256803662,0.3880016227694998
389.0,0.6729975991608373,0.3783503907945432,0.341778413956681,0.2423102775448746,0.3992279823929949,0.25514391007314396,0.08719812385576588,0.22818265259281054,0.38801294129357133
390.0,0.6729960007748939,0.37834260176063805,0.34178695455967206,0.24230809331072045,0.39922061237588985,0.25515480063554197,0.08719719813997413,0.22817729941626144,0.388024365215691
391.0,0.6729943534100169,0.3783348121918049,0.3417956370576383,0.24230589673643493,0.39921322369687934,0.25516579447871035,0.08719626852666341,0.22817194348373204,0.38803589201745964
392.0,0.6729926579547221,0.3783270226668231,0.34180445861265707,0.24230368819148115,0.3992058171945732,0.2551768891399007,0.08719533514892709,0.22816658523202807,0.38804751921919034
393.0,0.6729909152854395,0.37831923375301973,0.3418134164274784,0.2423014680391778,0.3991983936930478,0.25518808219439915,0.08719439813759665,0.2281612250895552,0.38805924437935935
394.0,0.6729891262666645,0.3783114460064564,0.3418225077449812,0.24229923663679173,0.39919095400206384,0.2551993712549819,0.0871934576212763,0.22815586347645403,0.38807106509406447
395.0,0.6729872917511057,0.3783036599721128,0.3418317298476358,0.24229699433562943,0.39918349891728144,0.2552107539713785,0.08719251372637704,0.22815050080473304,0.38808297899649136
396.0,0.6729854125798327,0.37829587618406774,0.3418410800569742,0.24229474148112684,0.39917602922047213,0.25522222802974287,0.08719156657715026,0.22814513747839926,0.38809498375638674
397.0,0.6729834895824206,0.37828809516567685,0.34185055573306644,0.24229247841293808,0.39916854567972765,0.25523379115213135,0.08719061629572075,0.22813977389358722,0.38810707707953923
398.0,0.6729815235770945,0.37828031742974805,0.34186015427400424,0.24229020546502278,0.3991610490496659,0.2552454410959883,0.08718966300211933,0.22813441043868582,0.38811925670726716
399.0,0.6729795153708711,0.3782725434787139,0.34186987311539113,0.2422879229657321,0.39915354007163373,0.25525717565363887,0.0871887068143149,0.22812904749446314,0.3881315204159137
400.0,0.6729774657596991,0.37826477380480156,0.3418797097298393,0.24228563123789362,0.3991460194739073,0.25526899265178904,0.08718774784824602,0.22812368543418957,0.3881438660163488
401.0,0.6729753755285983,0.3782570088901997,0.34188966162647255,0.24228333059889484,0.39913848797188906,0.2552808899510325,0.08718678621785213,0.22811832462375883,0.3881562913534783
402.0,0.6729732454517967,0.37824924920722336,0.34189972635043653,0.2422810213607655,0.39913094626830214,0.2552928654453645,0.08718582203510405,0.2281129654218073,0.38816879430575935
403.0,0.672971076292866,0.3782414952184756,0.34190990148241457,0.2422787038302587,0.39912339505338196,0.25530491706170283,0.08718485541003435,0.2281076081798314,0.3881813727847233
404.0,0.672968868804856,0.3782337473770072,0.34192018463815016,0.2422763783089308,0.39911583500506514,0.2553170427594151,0.08718388645076697,0.22810225324230313,0.3881940247345047
405.0,0.6729666237304268,0.37822600612647345,0.3419305734679757,0.24227404509322026,0.39910826678917544,0.25532924052985295,0.08718291526354657,0.2280969009467841,0.38820674813137696
406.0,0.6729643418019803,0.37821827190128865,0.3419410656563471,0.24227170447452503,0.3991006910596074,0.255341508395893,0.0871819419527674,0.22809155162403744,0.3882195409832945
407.0,0.6729620237417892,0.3782105451267783,0.34195165892138496,0.2422693567392792,0.39909310845850693,0.2553538444114837,0.08718096662100171,0.22808620559813828,0.38823240132944137
408.0,0.6729596702621251,0.37820282621932877,0.34196235101442124,0.2422670021690282,0.39908551961644984,0.2553662466611993,0.08717998936902771,0.22808086318658236,0.38824532723978616
409.0,0.6729572820653853,0.3781951155865345,0.3419731397195521,0.24226464104050288,0.3990779251526172,0.25537871325979966,0.08717901029585721,0.22807552470039302,0.38825831681464296
410.0,0.6729548598442173,0.37818741362734337,0.34198402285319673,0.2422622736256929,0.39907032567496853,0.25539124235179633,0.08717802949876276,0.2280701904442266,0.38827136818423846
411.0,0.6729524042816427,0.37817972073219913,0.3419949982636616,0.24225990019191845,0.39906272178041247,0.2554038321110248,0.08717704707330437,0.22806486071647608,0.3882844795082853
412.0,0.672949916051179,0.3781720372831822,0.3420060638307107,0.24225752100190145,0.39905511405497485,0.255416480740223,0.08717606311335592,0.2280595358093732,0.38829764897556135
413.0,0.6729473958169606,0.378164363654148,0.34201721746514147,0.24225513631383527,0.3990475030739645,0.25542918647061535,0.08717507771113105,0.22805421600908904,0.3883108748034945
414.0,0.6729448442338578,0.37815670021086306,0.34202845710836605,0.24225274638145367,0.3990398894021366,0.2554419475615032,0.08717409095720877,0.22804890159583305,0.3883241552377538
415.0,0.6729422619475944,0.37814904731113896,0.3420397807319982,0.24225035145409865,0.3990322735938534,0.25545476229986047,0.08717310294055862,0.2280435928439504,0.3883374885518458
416.0,0.6729396495948645,0.3781414053049646,0.3420511863374457,0.24224795177678732,0.39902465619324323,0.2554676289999357,0.0871721137485655,0.228038290022018,0.388350873046717
417.0,0.6729370078034472,0.3781337745346358,0.34206267195550794,0.24224554759027772,0.39901703773435665,0.255480546002859,0.08717112346705404,0.22803299339293895,0.38836430705036157
418.0,0.6729343371923207,0.37812615533488336,0.34207423564597905,0.24224313913113368,0.3990094187413205,0.25549351167625534,0.0871701321803127,0.2280277032140355,0.3883777889174345
419.0,0.6729316383717737,0.37811854803299866,0.342085875497256,0.24224072663178878,0.39900179972848987,0.25550652441386257,0.0871691399711175,0.22802241973714077,0.3883913170288706
420.0,0.6729289119435176,0.37811095294895775,0.342097589625952,0.2422383103206093,0.39899418120059765,0.25551958263515545,0.08716814692075524,0.22801714320868868,0.38840488979150817
421.0,0.672926158500795,0.37810337039554326,0.34210937617651516,0.24223589042195626,0.39898656365290197,0.2555326847849746,0.08716715310904662,0.2280118738698029,0.3884185056377187
422.0,0.6729233786284885,0.37809580067846427,0.34212123332085187,0.2422334671562465,0.3989789475713317,0.255545829333161,0.08716615861436881,0.22800661195638408,0.388432163025041
423.0,0.6729205729032278,0.3780882440964746,0.3421331592579554,0.24223104074001295,0.39897133343262947,0.2555590147741955,0.0871651635136778,0.22800135769919594,0.38844586043582124
424.0,0.6729177418934953,0.3780807009414891,0.34214515221353925,0.24222861138596388,0.398963721704493,0.25557223962684356,0.08716416788253029,0.22799611132394998,0.38845959637685723
425.0,0.6729148861597304,0.3780731714986979,0.34215721043967556,0.24222617930304136,0.39895611284571414,0.25558550243380473,0.0871631717951054,0.2279908730513888,0.38847336937904836
426.0,0.6729120062544327,0.3780656560466793,0.34216933221443807,0.2422237446964788,0.39894850730631576,0.2555988017613677,0.08716217532422593,0.2279856430973682,0.38848717799705007
427.0,0.6729091027222642,0.37805815485751054,0.34218151584155,0.2422213077678577,0.3989409055276871,0.2556121361990695,0.0871611785413794,0.22798042167293803,0.38850102080893334
428.0,0.6729061761001498,0.37805066819687705,0.34219375965003634,0.2422188687151634,0.39893330794271664,0.2556255043593602,0.08716018151673866,0.22797520898442158,0.38851489641584874
429.0,0.6729032269173767,0.37804319632417976,0.34220606199388126,0.24221642773284033,0.39892571497592344,0.2556389048772721,0.08715918431918226,0.22797000523349417,0.38852880344169566
430.0,0.6729002556956927,0.37803573949264097,0.34221842125168933,0.242213985011846,0.3989181270435863,0.25565233641009333,0.08715818701631457,0.22796481061725996,0.3885427405327955
431.0,0.6728972629494033,0.3780282979494083,0.3422308358263519,0.24221154073970447,0.39891054455387115,0.25566579763704655,0.08715718967448545,0.22795962532832806,0.3885567063575703
432.0,0.6728942491854679,0.3780208719356573,0.3422433041447175,0.24220909510055905,0.39890296790695656,0.2556792872589721,0.08715619235880971,0.22795444955488708,0.38857069960622476
433.0,0.6728912149035938,0.3780134616866922,0.3422558246572669,0.24220664827522406,0.39889539749515734,0.2556928039980153,0.08715519513318634,0.22794928348077884,0.3885847189904341
434.0,0.6728881605963303,0.37800606743204507,0.3422683958377922,0.24220420044123586,0.3988878337030466,0.2557063465973187,0.08715419806031732,0.22794412728557067,0.38859876324303516
435.0,0.672885086749161,0.37799868939557374,0.3422810161830805,0.2422017517729032,0.3988802769075756,0.25571991382071846,0.08715320120172622,0.2279389811446267,0.3886128311177222
436.0,0.672881993840595,0.3779913277955578,0.34229368421260126,0.24219930244135676,0.3988727274781923,0.25573350445244475,0.0871522046177765,0.22793384522917814,0.38862692138874744
437.0,0.6728788823422571,0.3779839828447932,0.3423063984681986,0.24219685261459792,0.3988651857769578,0.25574711729682714,0.08715120836768954,0.22792871970639217,0.3886410328506249
438.0,0.6728757527189769,0.37797665475068554,0.342319157513787,0.24219440245754692,0.3988576521586613,0.25576075117800334,0.08715021250956245,0.2279236047394401,0.3886551643178394
439.0,0.6728726054288766,0.37796934371534174,0.3423319599350513,0.24219195213209013,0.39885012697093347,0.25577440493963277,0.0871492171003855,0.22791850048756424,0.3886693146245589
440.0,0.6728694409234579,0.3779620499356601,0.3423448043391508,0.24218950179712675,0.39884261055435766,0.2557880774446136,0.08714822219605936,0.22791340710614383,0.3886834826243511
441.0,0.6728662596476881,0.37795477360341945,0.34235768935442723,0.24218705160861487,0.3988351032425801,0.25580176757480444,0.08714722785141209,0.22790832474675984,0.38869766718990423
442.0,0.6728630620400843,0.3779475149053662,0.34237061363011634,0.24218460171961656,0.39882760536241807,0.25581547423074935,0.08714623412021583,0.22790325355725893,0.3887118672127515
443.0,0.6728598485327976,0.37794027402330066,0.3423835758360639,0.24218215228034265,0.3988201172339668,0.25582919633140727,0.08714524105520327,0.2278981936818162,0.38872608160299976
444.0,0.6728566195516954,0.3779330511341616,0.3423965746624449,0.24217970343819656,0.3988126391707044,0.255842932813885,0.08714424870808389,0.2278931452609972,0.3887403092890614
445.0,0.6728533755164434,0.3779258464101096,0.34240960881948684,0.24217725533781764,0.3988051714795956,0.255856682633174,0.08714325712955986,0.2278881084318186,0.38875454921739055
446.0,0.6728501168405858,0.37791866001860924,0.34242267703719664,0.24217480812112382,0.3987977144611938,0.25587044476189125,0.08714226636934187,0.22788308332780843,0.38876880035222294
447.0,0.6728468439316252,0.3779114921225096,0.34243577806509123,0.24217236192735356,0.39879026840974163,0.25588421819002305,0.0871412764761645,0.22787807007906494,0.3887830616753191
448.0,0.672843557191101,0.3779043428801238,0.34244891067193145,0.24216991689310724,0.3987828336132702,0.25589800192467343,0.08714028749780157,0.2278730688123147,0.38879733218571155
449.0,0.6728402570146675,0.3778972124453075,0.34246207364546,0.24216747315238796,0.3987754103536967,0.25591179498981537,0.08713929948108114,0.22786807965096983,0.38881161089945504
450.0,0.6728369437921701,0.3778901009675355,0.34247526579214244,0.24216503083664168,0.3987679989069204,0.25592559642604584,0.08713831247190029,0.2278631027151843,0.38882589684938107
451.0,0.6728336179077211,0.37788300859197765,0.34248848593691184,0.24216259007479674,0.39876059954291776,0.2559394052903444,0.08713732651523975,0.2278581381219093,0.38884018908485507
452.0,0.6728302797397749,0.3778759354595735,0.34250173292291686,0.24216015099330282,0.39875321252583573,0.25595322065583515,0.08713634165517821,0.22785318598494775,0.3888544866715375
453.0,0.6728269296612016,0.37786888170710553,0.3425150056112732,0.24215771371616937,0.3987458381140837,0.2559670416115518,0.08713535793490645,0.2278482464150081,0.3888687886911481
454.0,0.6728235680393595,0.3778618474672716,0.34252830288081815,0.2421552783650034,0.39873847656042427,0.2559808672622067,0.08713437539674135,0.2278433195197571,0.3888830942412337
455.0,0.672820195236168,0.3778548328687557,0.3425416236278688,0.24215284505904666,0.3987311281120625,0.2559946967279625,0.0871333940821395,0.22783840540387182,0.3888974024349388
456.0,0.6728168116081779,0.3778478380362983,0.342554966765983,0.24215041391521247,0.39872379301073413,0.2560085291442074,0.08713241403171085,0.22783350416909093,0.38891171240078
457.0,0.6728134175066421,0.3778408630907649,0.3425683312257242,0.2421479850481217,0.398716471492792,0.2560223636613336,0.08713143528523185,0.22782861591426493,0.388926023282423
458.0,0.672810013277585,0.3778339081492141,0.3425817159544286,0.2421455585701385,0.3987091637892917,0.25603619944451855,0.0871304578816587,0.22782374073540593,0.3889403342384633
459.0,0.6728065992618706,0.37782697332496384,0.34259511991597597,0.24214313459140527,0.39870187012607583,0.25605003567351,0.08712948185914021,0.22781887872573645,0.3889546444422097
460.0,0.6728031757952704,0.3778200587276576,0.34260854209056346,0.2421407132198773,0.3986945907238567,0.2560638715424133,0.08712850725503052,0.22781402997573735,0.3889689530814706
461.0,0.6727997432085301,0.3778131644633286,0.3426219814744823,0.24213829456135672,0.39868732579829824,0.2560777062594822,0.08712753410590161,0.22780919457319534,0.38898325935834394
462.0,0.6727963018274357,0.3778062906344634,0.3426354370798976,0.24213587871952608,0.3986800755600964,0.2560915390469126,0.08712656244755566,0.22780437260324937,0.38899756248900935
463.0,0.6727928519728782,0.37779943734006477,0.3426489079346309,0.24213346579598133,0.39867284021505844,0.25610536914063914,0.08712559231503719,0.22779956414843658,0.389011861703524
464.0,0.6727893939609184,0.3777926046757129,0.3426623930819459,0.24213105589026437,0.39866561996418126,0.2561191957901345,0.08712462374264504,0.22779476928873732,0.3890261562456206
465.0,0.6727859281028501,0.3777857927336262,0.342675891580337,0.24212864909989512,0.39865841500372823,0.25613301825821183,0.08712365676394412,0.22778998810161966,0.38904044537250876
466.0,0.6727824547052625,0.377779001602721,0.3426894025033204,0.24212624552040302,0.398651225525305,0.25614683582083,0.08712269141177711,0.227785220662083,0.3890547283546789
467.0,0.6727789740701029,0.37777223136866994,0.3427029249392282,0.24212384524535818,0.3986440517159344,0.25616064776690123,0.08712172771827578,0.22778046704270116,0.389069004475709
468.0,0.6727754864947368,0.3777654821139601,0.3427164579910054,0.242121448366402,0.39863689375813,0.256174453398102,0.08712076571487234,0.22777572731366463,0.38908327303207396
469.0,0.672771992272009,0.3777587539179497,0.3427300007760094,0.24211905497327738,0.3986297518299684,0.2561882520286862,0.0871198054323105,0.22777100154282232,0.38909753333295777
470.0,0.672768491690303,0.37775204685692393,0.34274355242581206,0.24211666515385827,0.3986226261051611,0.2562020429853011,0.0871188469006564,0.22776628979572253,0.3891117847000683
471.0,0.6727649850335994,0.37774536100415007,0.3427571120860048,0.2421142789941792,0.39861551675312457,0.2562158256068058,0.08711789014930937,0.22776159213565336,0.3891260264674547
472.0,0.6727614725815346,0.3777386964299318,0.34277067891600593,0.24211189657846394,0.39860842393904977,0.2562295992440926,0.08711693520701257,0.22775690862368245,0.3891402579813273
473.0,0.6727579546094579,0.37773205320166237,0.342784252088871,0.24210951798915398,0.39860134782397033,0.25624336325991065,0.08711598210186335,0.227752239318696,0.38915447859988
474.0,0.6727544313884878,0.37772543138387704,0.3427978307911049,0.2421071433069365,0.39859428856483003,0.2562571170286919,0.0871150308613236,0.22774758427743738,0.3891686876931154
475.0,0.6727509031855684,0.37771883103830484,0.3428114142224775,0.24210477261077196,0.398587246314549,0.25627085993638,0.08711408151222991,0.22774294355454489,0.3891828846426722
476.0,0.6727473702635243,0.3777122522239193,0.342825001595841,0.2421024059779212,0.3985802212220891,0.2562845913802611,0.08711313408080341,0.22773831720258914,0.389197068841655
477.0,0.6727438328811152,0.3777056949969885,0.34283859213694984,0.2421000434839723,0.39857321343251806,0.25629831076879767,0.08711218859265978,0.22773370527210968,0.3892112396944665
478.0,0.6727402912930897,0.37769915941112414,0.34285218508428333,0.24209768520286679,0.3985662230870733,0.256312017521464,0.08711124507281877,0.22772910781165118,0.38922539661664235
479.0,0.6727367457502383,0.3776926455173302,0.3428657796888704,0.24209533120692572,0.398559250323224,0.2563257110685845,0.08711030354571382,0.22772452486779893,0.3892395390346877
480.0,0.6727331964994462,0.3776861533640504,0.34287937521411677,0.2420929815668752,0.39855229527473274,0.25633939085117413,0.08710936403520146,0.22771995648521384,0.3892536663859169
481.0,0.6727296437837444,0.3776796829972151,0.34289297093563437,0.24209063635187156,0.3985453580717162,0.2563530563207812,0.08710842656457048,0.22771540270666682,0.38926777811829466
482.0,0.6727260878423617,0.37767323446028755,0.34290656614107307,0.2420882956295262,0.39853843884070483,0.2563667069393321,0.08710749115655111,0.22771086357307274,0.38928187369027983
483.0,0.6727225289107742,0.37766680779430917,0.34292016012995485,0.24208595946592998,0.39853153770470157,0.25638034217897854,0.087106557833324,0.22770633912352373,0.3892959525706714
484.0,0.6727189672207562,0.3776604030379443,0.34293375221350975,0.2420836279256774,0.39852465478323984,0.25639396152194693,0.08710562661652897,0.227701829395322,0.38931001423845657
485.0,0.6727154030004284,0.3776540202275241,0.3429473417145145,0.2420813010718902,0.3985177901924407,0.2564075644603897,0.08710469752727383,0.22769733442401216,0.3893240581826609
486.0,0.6727118364743072,0.37764765939709,0.34296092796713307,0.24207897896624078,0.39851094404506904,0.25642115049623887,0.08710377058614287,0.227692854243413,0.38933808390220076
487.0,0.6727082678633522,0.37764132057843597,0.3429745103167592,0.24207666166897523,0.39850411645058886,0.2564347191410617,0.08710284581320533,0.22768838888564882,0.3893520909057375
488.0,0.6727046973850139,0.37763500380115067,0.34298808811986137,0.24207434923893598,0.398497307515218,0.25644826991591824,0.08710192322802376,0.2276839383811801,0.3893660787115343
489.0,0.6727011252532801,0.37762870909265855,0.3430016607438297,0.24207204173358413,0.3984905173419817,0.2564618023512212,0.08710100284966213,0.2276795027588339,0.3893800468473141
490.0,0.6726975516787221,0.3776224364782604,0.34301522756682484,0.24206973920902145,0.3984837460307658,0.2564753159865973,0.08710008469669395,0.22767508204583364,0.38939399485012055
491.0,0.6726939768685407,0.3776161859811732,0.3430287879776288,0.24206744172001202,0.39847699367836864,0.25648881037075116,0.08709916878721022,0.22767067626782847,0.3894079222661802
492.0,0.6726904010266105,0.37760995762256966,0.34304234137549816,0.24206514932000367,0.3984702603785526,0.2565022850613308,0.08709825513882727,0.22766628544892212,0.3894218286507669
493.0,0.6726868243535247,0.3776037514216165,0.3430558871700188,0.24206286206114894,0.3984635462220946,0.256515739624795,0.08709734376869442,0.22766190961170132,0.38943571356806794
494.0,0.672683247046639,0.3775975673955127,0.3430694247809627,0.24206057999432573,0.3984568512968361,0.2565291736362826,0.08709643469350163,0.2276575487772638,0.38944957659105234
495.0,0.6726796693001145,0.37759140555952686,0.34308295363814695,0.24205830316915788,0.398450175687732,0.25654258667948376,0.08709552792948694,0.22765320296524577,0.3894634173013408
496.0,0.6726760913049608,0.37758526592703395,0.3430964731812942,0.2420560316340351,0.3984435194768992,0.256555978346513,0.08709462349244387,0.22764887219384905,0.3894772352890775
497.0,0.672672513249078,0.37757914850955154,0.3431099828598953,0.24205376543613286,0.3984368827436642,0.2565693482377838,0.08709372139772865,0.22764455647986767,0.38949103015280373
498.0,0.6726689353172983,0.37757305331677554,0.34312348213307353,0.24205150462143185,0.3984302655646098,0.25658269596188543,0.0870928216602674,0.22764025583871414,0.38950480149933325
499.0,0.6726653576914273,0.3775669803566151,0.34313697046945085,0.24204924923473725,0.39842366801362183,0.256596021135461,0.08709192429456313,0.22763597028444527,0.3895185489436295
500.0,0.6726617805502844,0.37756092963522725,0.343150447347016,0.2420469993196976,0.39841709016193416,0.2566093233830876,0.08709102931470271,0.2276316998297875,0.3895322721086843
501.0,0.6726582040697427,0.3775549011570507,0.3431639122529939,0.2420447549188234,0.3984105320781739,0.25662260233715817,0.08709013673436368,0.22762744448616198,0.38954597062539875
502.0,0.6726546284227691,0.3775488949248393,0.34317736468371757,0.24204251607350566,0.3984039938284054,0.25663585763776453,0.08708924656682099,0.22762320426370908,0.3895596441324652
503.0,0.6726510537794628,0.37754291093969494,0.34319080414450087,0.24204028282403378,0.39839747547617393,0.2566490889325828,0.08708835882495362,0.22761897917131269,0.3895732922762512
504.0,0.6726474803070939,0.3775369492010998,0.34320423014951373,0.24203805520961347,0.39839097708254834,0.2566622958767599,0.08708747352125111,0.22761476921662394,0.38958691471068513
505.0,0.6726439081701417,0.3775310097069482,0.34321764222165846,0.2420358332683843,0.39838449870616344,0.2566754781328019,0.08708659066781997,0.2276105744060847,0.3896005110971433
506.0,0.6726403375303323,0.37752509245357785,0.34323103989244813,0.24203361703743698,0.3983780404032616,0.25668863537046366,0.08708571027639006,0.2276063947449506,0.38961408110433854
507.0,0.6726367685466751,0.3775191974358006,0.3432444227018864,0.24203140655283037,0.3983716022277335,0.25670176726664057,0.08708483235832078,0.22760223023731374,0.3896276244082108
508.0,0.6726332013755002,0.3775133246469329,0.34325779019834873,0.24202920184960833,0.3983651842311588,0.2567148735052612,0.08708395692460721,0.22759808088612501,0.38964114069181865
509.0,0.672629636170494,0.3775074740788253,0.34327114193846575,0.24202700296181617,0.39835878646284556,0.2567279537771819,0.08708308398588621,0.2275939466932161,0.38965462964523284
510.0,0.672626073082735,0.37750164572189204,0.34328447748700763,0.242024809922517,0.3983524089698696,0.25674100778008274,0.08708221355244233,0.227589827659321,0.3896680909654311
511.0,0.6726225122607291,0.3774958395651397,0.34329779641677033,0.24202262276380765,0.3983460517971131,0.25675403521836493,0.08708134563421369,0.22758572378409747,0.38968152435619446
512.0,0.6726189538504441,0.37749005559619575,0.34331109830846307,0.24202044151683463,0.3983397149873021,0.2567670358030496,0.08708048024079777,0.22758163506614773,0.389694929528005
513.0,0.6726153979953444,0.3774842938013362,0.34332438275059773,0.24201826621180955,0.3983333985810446,0.2567800092516782,0.08707961738145713,0.22757756150303923,0.38970830619794505
514.0,0.6726118448364246,0.3774785541655133,0.3433376493393793,0.24201609687802456,0.3983271026168669,0.2567929552882142,0.08707875706512495,0.22757350309132487,0.38972165408959797
515.0,0.6726082945122428,0.3774728366723824,0.34335089767859817,0.24201393354386735,0.39832082713124994,0.2568058736429461,0.08707789930041064,0.2275694598265629,0.38973497293294995
516.0,0.6726047471589542,0.37746714130432857,0.3433641273795234,0.2420117762368361,0.3983145721586653,0.25681876405239185,0.0870770440956052,0.22756543170333657,0.38974826246429367
517.0,0.6726012029103432,0.3774614680424927,0.34337733806079784,0.24200962498355408,0.39830833773161,0.2568316262592049,0.08707619145868661,0.2275614187152734,0.3897615224261328
518.0,0.6725976618978554,0.37745581686679736,0.34339052934833464,0.24200747980978415,0.39830212388064157,0.2568444600120811,0.08707534139732515,0.22755742085506425,0.3897747525670884
519.0,0.6725941242506299,0.37745018775597183,0.34340370087521477,0.2420053407404429,0.3982959306344118,0.25685726506566725,0.08707449391888852,0.22755343811448187,0.38978795264180593
520.0,0.6725905900955302,0.3774445806875772,0.3434168522815862,0.24200320779961468,0.3982897580197007,0.25687004118047074,0.08707364903044705,0.22754947048439939,0.3898011224108644
521.0,0.6725870595571755,0.3774389956380307,0.3434299832145644,0.24200108101056544,0.3982836060614492,0.25688278812277077,0.08707280673877864,0.22754551795480835,0.3898142616406861
522.0,0.6725835327579708,0.37743343258262985,0.34344309332813416,0.24199896039575627,0.3982774747827923,0.25689550566453045,0.08707196705037382,0.22754158051483656,0.3898273701034479
523.0,0.6725800098181375,0.3774278914955762,0.34345618228305264,0.2419968459768568,0.39827136420509074,0.2569081935833104,0.08707112997144058,0.22753765815276553,0.3898404475769938
524.0,0.6725764908557428,0.3774223723499985,0.34346924974675375,0.24199473777475836,0.39826527434796277,0.25692085166218337,0.08707029550790923,0.2275337508560477,0.3898534938447487
525.0,0.6725729759867294,0.37741687511797556,0.3434822953932539,0.241992635809587,0.3982592052293154,0.2569334796896503,0.08706946366543715,0.22752985861132347,0.3898665086956333
526.0,0.6725694653249442,0.37741139977055904,0.34349531890305895,0.24199054010071627,0.398253156865375,0.2569460774595574,0.0870686344494134,0.22752598140443775,0.3898794919239801
527.0,0.6725659589821672,0.3774059462777953,0.3435083199630723,0.24198845066677988,0.39824712927071737,0.25695864477101443,0.08706780786496339,0.22752211922045643,0.38989244332945105
528.0,0.6725624570681394,0.3774005146087474,0.34352129826650435,0.24198636752568398,0.39824112245829774,0.25697118142831415,0.08706698391695337,0.22751827204368252,0.38990536271695586
529.0,0.6725589596905912,0.3773951047315165,0.34353425351278305,0.24198429069461952,0.39823513643947994,0.2569836872408529,0.08706616260999496,0.22751443985767203,0.3899182498965715
530.0,0.6725554669552695,0.3773897166132629,0.34354718540746587,0.2419822201900742,0.3982291712240653,0.25699616202305237,0.08706534394844948,0.2275106226452495,0.38993110468346315
531.0,0.672551978965965,0.377384350220227,0.3435600936621527,0.24198015602784442,0.398223226820321,0.25700860559428224,0.0870645279364323,0.2275068203885234,0.38994392689780594
532.0,0.6725484958245391,0.3773790055177492,0.3435729779943998,0.24197809822304686,0.39821730323500815,0.2570210177787843,0.08706371457781711,0.22750303306890138,0.389956716364708
533.0,0.6725450176309505,0.3773736824702906,0.3435858381276355,0.24197604679013013,0.39821140047340914,0.2570333984055972,0.08706290387624017,0.22749926066710488,0.3899694729141346
534.0,0.6725415444832811,0.37736838104145215,0.3435986737910763,0.24197400174288597,0.39820551853935515,0.2570457473084827,0.08706209583510438,0.22749550316318398,0.38998219638083287
535.0,0.6725380764777616,0.37736310119399447,0.3436114847196445,0.2419719630944605,0.39819965743525254,0.2570580643258525,0.08706129045758339,0.22749176053653164,0.3899948866042585
536.0,0.6725346137087979,0.3773578428898568,0.3436242706538869,0.24196993085736523,0.3981938171621093,0.2570703493006966,0.08706048774662557,0.22748803276589794,0.39000754342850263
537.0,0.6725311562689948,0.3773526060901756,0.3436370313398946,0.2419679050434878,0.3981879977195609,0.25708260208051237,0.08705968770495806,0.22748431982940392,0.39002016670222
538.0,0.6725277042491825,0.3773473907553034,0.3436497665292235,0.24196588566410282,0.39818219910589603,0.25709482251723437,0.08705889033509057,0.22748062170455532,0.3900327562785585
539.0,0.6725242577384396,0.37734219684482645,0.3436624759788165,0.24196387272988218,0.3981764213180814,0.25710701046716583,0.08705809563931927,0.22747693836825608,0.39004531201508913
540.0,0.672520816824118,0.37733702431758304,0.3436751594509262,0.24196186625090557,0.39817066435178666,0.2571191657909106,0.08705730361973053,0.2274732697968215,0.3900578337737373
541.0,0.672517381591867,0.37733187313168065,0.3436878167130389,0.24195986623667062,0.3981649282014088,0.2571312883533061,0.0870565142782047,0.22746961596599133,0.39007032142071507
542.0,0.6725139521256563,0.37732674324451354,0.3437004475377995,0.24195787269610297,0.3981592128600961,0.25714337802335746,0.08705572761641968,0.22746597685094255,0.3900827748264542
543.0,0.6725105285077996,0.37732163461277957,0.34371305170293753,0.24195588563756612,0.3981535183197717,0.2571554346741722,0.08705494363585461,0.22746235242630203,0.39009519386554026
544.0,0.6725071108189773,0.3773165471924968,0.3437256289911941,0.24195390506887118,0.39814784457115693,0.2571674581828963,0.08705416233779341,0.22745874266615887,0.39010757841664756
545.0,0.6725036991382595,0.3773114809390201,0.34373817919024957,0.24195193099728657,0.39814219160379427,0.257179448430651,0.08705338372332823,0.22745514754407664,0.3901199283624752
546.0,0.6725002935431281,0.3773064358070572,0.3437507020926528,0.24194996342954736,0.39813655940606973,0.25719140530247,0.08705260779336296,0.22745156703310535,0.3901322435896838
547.0,0.6724968941094991,0.3773014117506844,0.3437631974957507,0.24194800237186462,0.39813094796523524,0.2572033286872384,0.08705183454861662,0.2274480011057932,0.3901445239888331
548.0,0.6724935009117441,0.37729640872336245,0.34377566520161906,0.24194604782993465,0.3981253572674305,0.25721521847763196,0.08705106398962663,0.22744444973419828,0.39015676945432076
549.0,0.672490114022712,0.3772914266779517,0.34378810501699436,0.24194409980894793,0.39811978729770425,0.2572270745700572,0.08705029611675219,0.22744091288989993,0.3901689798843217
550.0,0.6724867335137502,0.37728646556672724,0.34380051675320616,0.2419421583135981,0.3981142380400359,0.25723889686459284,0.08704953093017746,0.22743739054400994,0.39018115518072827
551.0,0.6724833594547258,0.3772815253413937,0.3438129002261107,0.24194022334809073,0.398108709477356,0.2572506852649311,0.08704876842991482,0.2274338826671836,0.3901932952490916
552.0,0.6724799919140457,0.37727660595309986,0.34382525525602536,0.24193829491615182,0.39810320159156715,0.25726243967832113,0.08704800861580794,0.22743038922963058,0.3902053999985634
553.0,0.6724766309586777,0.3772717073524529,0.3438375816676637,0.24193637302103652,0.3980977143635639,0.25727416001551207,0.08704725148753494,0.22742691020112557,0.3902174693418389
554.0,0.67247327665417,0.37726682948953266,0.3438498792900719,0.2419344576655373,0.3980922477732529,0.25728584619069755,0.08704649704461137,0.2274234455510188,0.39022950319510014
555.0,0.6724699290646716,0.3772619723139053,0.34386214795656544,0.2419325488519924,0.3980868017995724,0.2572974981214608,0.0870457452863933,0.2274199952482463,0.3902415014779608
556.0,0.6724665882529519,0.37725713577463693,0.3438743875046672,0.2419306465822937,0.3980813764205116,0.2573091157287206,0.08704499621208023,0.2274165592613402,0.39025346411341083
557.0,0.6724632542804196,0.3772523198203072,0.3438865977760458,0.2419287508578951,0.39807597161312974,0.25732069893667797,0.08704424982071797,0.2274131375584385,0.390265391027763
558.0,0.6724599272071426,0.3772475243990223,0.34389877861645535,0.24192686167981997,0.3980705873535746,0.2573322476727634,0.08704350611120158,0.22740973010729507,0.3902772821505989
559.0,0.672456607091866,0.37724274945842784,0.3439109298756755,0.24192497904866928,0.39806522361710117,0.25734376186758523,0.08704276508227816,0.22740633687528916,0.3902891374147171
560.0,0.6724532939920316,0.37723799494572163,0.3439230514074528,0.24192310296462902,0.39805988037808965,0.2573552414548784,0.08704202673254964,0.227402957829435,0.39030095675608073
561.0,0.6724499879637956,0.3772332608076662,0.3439351430694421,0.24192123342747782,0.3980545576100633,0.25736668637145427,0.08704129106047548,0.2273995929363911,0.39031274011376677
562.0,0.6724466890620472,0.3772285469906011,0.3439472047231498,0.2419193704365944,0.39804925528570617,0.2573780965571506,0.08704055806437543,0.2273962421624693,0.39032448742991555
563.0,0.6724433973404264,0.3772238534404549,0.3439592362338768,0.24191751399096484,0.39804397337688024,0.25738947195478296,0.08703982774243213,0.227392905473644,0.39033619864968117
564.0,0.6724401128513414,0.37721918010275707,0.3439712374706627,0.24191566408918974,0.3980387118546425,0.25740081251009617,0.0870391000926938,0.2273895828355609,0.39034787372118246
565.0,0.6724368356459868,0.37721452692264973,0.3439832083062309,0.24191382072949133,0.39803347068926187,0.257412118171717,0.08703837511307673,0.22738627421354574,0.3903595125954548
566.0,0.67243356577436,0.37720989384489895,0.3439951486169342,0.24191198390972055,0.39802824985023544,0.25742338889110694,0.08703765280136787,0.22738297957261286,0.3903711152264025
567.0,0.6724303032852786,0.37720528081390625,0.34400705828270095,0.24191015362736373,0.39802304930630494,0.25743462462251615,0.08703693315522731,0.22737969887747364,0.39038268157075184
568.0,0.6724270482263973,0.3772006877737194,0.3440189371869824,0.24190832987954955,0.3980178690254727,0.2574458253229378,0.08703621617219076,0.22737643209254482,0.39039421158800497
569.0,0.6724238006442244,0.3771961146680435,0.3440307852167004,0.24190651266305563,0.39801270897501734,0.25745699095206315,0.08703550184967192,0.2273731791819566,0.3904057052403942
570.0,0.6724205605841377,0.3771915614402515,0.3440426022621958,0.24190470197431505,0.3980075691215093,0.2574681214722372,0.08703479018496493,0.22736994010956066,0.39041716249283703
571.0,0.6724173280904014,0.377187028033395,0.3440543882171778,0.24190289780942287,0.39800244943082613,0.257479216848415,0.0870340811752467,0.22736671483893803,0.390428583312892
572.0,0.6724141032061818,0.3771825143902142,0.3440661429786738,0.24190110016414257,0.39799734986816754,0.2574902770481186,0.08703337481757921,0.22736350333340682,0.39043996767071476
573.0,0.6724108859735625,0.37717802045314835,0.3440778664469795,0.24189930903391216,0.39799227039807006,0.2575013020413946,0.08703267110891175,0.22736030555602987,0.39045131553901524
574.0,0.6724076764335605,0.37717354616434545,0.3440895585256109,0.2418975244138505,0.3979872109844217,0.2575122918007723,0.08703197004608323,0.22735712146962217,0.39046262689301503
575.0,0.6724044746261414,0.37716909146567235,0.3441012191212553,0.24189574629876337,0.3979821715904762,0.2575232463012223,0.08703127162582439,0.22735395103675823,0.3904739017104056
576.0,0.6724012805902344,0.3771646562987241,0.34411284814372434,0.24189397468314933,0.39797715217886737,0.2575341655201161,0.08703057584475989,0.22735079421977933,0.39048513997130696
577.0,0.6723980943637474,0.37716024060483355,0.34412444550590693,0.24189220956120575,0.3979721527116225,0.25754504943718576,0.08702988269941052,0.2273476509808006,0.39049634165822705
578.0,0.6723949159835815,0.3771558443250806,0.344136011123723,0.24189045092683464,0.3979671731501765,0.2575558980344845,0.08702919218619531,0.22734452128171795,0.3905075067560216
579.0,0.6723917454856457,0.3771514674003013,0.34414754491607785,0.24188869877364827,0.39796221345538496,0.25756671129634756,0.08702850430143358,0.22734140508421502,0.39051863525185454
580.0,0.6723885829048714,0.37714710977109694,0.34415904680481724,0.24188695309497488,0.3979572735875377,0.257577489209354,0.08702781904134696,0.22733830234976987,0.3905297271351591
581.0,0.672385428275226,0.37714277137784263,0.3441705167146828,0.2418852138838642,0.39795235350637154,0.2575882317622888,0.08702713640206147,0.22733521303966162,0.3905407823975994
582.0,0.6723822816297276,0.37713845216069614,0.34418195457326833,0.24188348113309294,0.39794745317108327,0.25759893894610525,0.08702645637960944,0.2273321371149769,0.3905518010330324
583.0,0.6723791430004583,0.37713415205960626,0.3441933603109765,0.2418817548351701,0.3979425725403422,0.25760961075388855,0.08702577896993148,0.22732907453661635,0.3905627830374708
584.0,0.6723760124185781,0.3771298710143214,0.34420473386097633,0.2418800349823424,0.39793771157230257,0.2576202471808192,0.08702510416887842,0.22732602526530085,0.390573728409046
585.0,0.6723728899143382,0.37712560896439734,0.34421607515916075,0.24187832156659936,0.39793287022461576,0.2576308482241375,0.08702443197221314,0.2273229892615777,0.3905846371479719
586.0,0.6723697755170941,0.3771213658492058,0.34422738414410553,0.24187661457967854,0.39792804845444235,0.2576414138831081,0.0870237623756125,0.2273199664858267,0.39059550925650927
587.0,0.6723666692553191,0.377117141607942,0.344238660757028,0.24187491401307054,0.3979232462184639,0.2576519441589852,0.08702309537466915,0.22731695689826606,0.39060634473893013
588.0,0.6723635711566169,0.3771129361796325,0.3442499049417468,0.24187321985802404,0.3979184634728946,0.25766243905497854,0.0870224309648933,0.22731396045895838,0.3906171436014833
589.0,0.6723604812477345,0.3771087495031428,0.3442611166446417,0.24187153210555065,0.3979137001734927,0.25767289857621956,0.08702176914171456,0.2273109771278163,0.39062790585235996
590.0,0.6723573995545746,0.37710458151718507,0.3442722958146147,0.24186985074642978,0.3979089562755718,0.2576833227297279,0.0870211099004836,0.22730800686460825,0.3906386315016599
591.0,0.6723543261022084,0.3771004321603251,0.3442834424030509,0.24186817577121333,0.39790423173401207,0.2576937115243787,0.08702045323647396,0.2273050496289639,0.3906493205613582
592.0,0.6723512609148873,0.37709630137098993,0.3442945563637803,0.2418665071702305,0.3978995265032709,0.25770406497087045,0.0870197991448837,0.22730210538037968,0.3906599730452725
593.0,0.6723482040160557,0.37709218908747455,0.34430563765304,0.2418648449335923,0.39789484053739377,0.2577143830816928,0.08701914762083704,0.22729917407822417,0.3906705889690305
594.0,0.6723451554283622,0.3770880952479492,0.34431668622943695,0.24186318905119614,0.3978901737900249,0.2577246658710953,0.08701849865938607,0.22729625568174333,0.39068116835003813
595.0,0.672342115173672,0.37708401979046596,0.3443277020539111,0.24186153951273023,0.39788552621441753,0.2577349133550564,0.08701785225551234,0.22729335015006571,0.390691711207448
596.0,0.6723390832730783,0.37707996265296573,0.3443386850896992,0.24185989630767812,0.39788089776344415,0.2577451255512528,0.0870172084041284,0.22729045744220752,0.3907022175621286
597.0,0.6723360597469136,0.3770759237732845,0.34434963530229906,0.24185825942532294,0.3978762883896066,0.2577553024790295,0.08701656710007942,0.2272875775170776,0.39071268743663345
598.0,0.6723330446147612,0.3770719030891601,0.34436055265943394,0.2418566288547516,0.3978716980450459,0.2577654441593701,0.08701592833814475,0.22728471033348233,0.39072312085517125
599.0,0.6723300378954664,0.3770679005382383,0.3443714371310181,0.24185500458485917,0.3978671266815521,0.2577755506148674,0.08701529211303936,0.22728185585013053,0.3907335178435761
600.0,0.6723270396071477,0.37706391605807915,0.34438228868912213,0.24185338660435288,0.3978625742505738,0.2577856218696948,0.08701465841941541,0.22727901402563808,0.39074387842927805
601.0,0.6723240497672073,0.3770599495861633,0.3443931073079392,0.24185177490175624,0.39785804070322756,0.25779565794957765,0.08701402725186369,0.22727618481853262,0.3907542026412746
602.0,0.6723210683923421,0.37705600105989756,0.3444038929637515,0.24185016946541307,0.39785352599030716,0.2578056588817655,0.08701339860491505,0.22727336818725816,0.39076449051010187
603.0,0.6723180954985543,0.37705207041662125,0.3444146456348974,0.24184857028349144,0.3978490300622927,0.25781562469500413,0.08701277247304186,0.22727056409017943,0.390774742067807
604.0,0.6723151311011616,0.3770481575936117,0.34442536530173856,0.2418469773439875,0.39784455286935977,0.25782555541950863,0.08701214885065937,0.22726777248558647,0.39078495734792
605.0,0.6723121752148081,0.37704426252809,0.34443605194662824,0.24184539063472937,0.397840094361388,0.25783545108693656,0.08701152773212713,0.22726499333169878,0.39079513638542707
606.0,0.672309227853474,0.3770403851572265,0.34444670555387924,0.2418438101433809,0.39783565448796987,0.25784531173036135,0.08701090911175033,0.22726222658666964,0.39080527921674324
607.0,0.6723062890304858,0.3770365254181464,0.34445732610973284,0.2418422358574454,0.39783123319841923,0.25785513738424637,0.08701029298378113,0.2272594722085903,0.39081538587968634
608.0,0.6723033587585263,0.3770326832479351,0.3444679136023278,0.24184066776426924,0.39782683044177974,0.2578649280844192,0.08700967934241999,0.22725673015549405,0.3908254564134506
609.0,0.6723004370496444,0.3770288585836433,0.3444784680216701,0.24183910585104545,0.39782244616683304,0.25787468386804624,0.08700906818181696,0.22725400038536017,0.39083549085858127
610.0,0.6722975239152644,0.3770250513622924,0.34448898935960276,0.2418375501048173,0.397818080322107,0.2578844047736079,0.08700845949607296,0.22725128285611798,0.39084548925694884
611.0,0.6722946193661963,0.37702126152087934,0.3444994776097764,0.24183600051248177,0.3978137328558837,0.25789409084087395,0.087007853279241,0.22724857752565064,0.3908554516517245
612.0,0.6722917234126444,0.3770174889963816,0.3445099327676198,0.24183445706079298,0.39780940371620693,0.2579037421108792,0.08700724952532746,0.227245884351799,0.39086537808735516
613.0,0.6722888360642174,0.37701373372576225,0.3445203548303113,0.24183291973636553,0.39780509285089055,0.2579133586258997,0.08700664822829328,0.22724320329236522,0.39087526860953964
614.0,0.6722859573299368,0.3770099956459745,0.34453074379675014,0.24183138852567787,0.3978008002075256,0.2579229404294292,0.08700604938205515,0.2272405343051166,0.3908851232652043
615.0,0.6722830872182464,0.37700627469396647,0.34454109966752866,0.24182986341507556,0.397796525733488,0.2579324875661559,0.08700545298048673,0.22723787734778902,0.39089494210247977
616.0,0.6722802257370211,0.37700257080668587,0.34455142244490444,0.2418283443907745,0.3977922693759457,0.2579420000819395,0.08700485901741974,0.22723523237809057,0.39090472517067754
617.0,0.6722773728935759,0.3769988839210844,0.34456171213277303,0.24182683143886402,0.3977880310818661,0.2579514780237889,0.08700426748664514,0.22723259935370496,0.39091447252026723
618.0,0.6722745286946744,0.3769952139741221,0.3445719687366411,0.24182532454531014,0.39778381079802316,0.25796092143983973,0.08700367838191424,0.22722997823229488,0.3909241842028539
619.0,0.6722716931465375,0.37699156090277197,0.34458219226359976,0.2418238236959585,0.3977796084710042,0.2579703303793326,0.08700309169693982,0.2272273689715054,0.390933860271156
620.0,0.6722688662548515,0.37698792464402375,0.3445923827222985,0.2418223288765375,0.39777542404721694,0.2579797048925914,0.08700250742539718,0.2272247715289672,0.3909435007789832
621.0,0.6722660480247772,0.37698430513488856,0.3446025401229191,0.24182084007266122,0.3977712574728962,0.25798904503100223,0.08700192556092524,0.22722218586229978,0.39095310578121495
622.0,0.6722632384609574,0.37698070231240266,0.3446126644771504,0.2418193572698323,0.3977671086941106,0.2579983508469922,0.08700134609712759,0.22721961192911466,0.39096267533377926
623.0,0.6722604375675255,0.3769771161136316,0.3446227557981629,0.24181788045344493,0.3977629776567689,0.258007622394009,0.08700076902757349,0.22721704968701836,0.39097220949363154
624.0,0.6722576453481135,0.37697354647567405,0.34463281410058433,0.24181640960878756,0.39775886430662666,0.2580168597265004,0.08700019434579892,0.2272144990936155,0.39098170831873413
625.0,0.6722548618058596,0.3769699933356657,0.3446428394004745,0.24181494472104584,0.3977547685892924,0.25802606289989427,0.08699962204530756,0.22721196010651173,0.3909911718680358
626.0,0.6722520869434164,0.37696645663078304,0.3446528317153019,0.24181348577530523,0.3977506904502338,0.2580352319705787,0.0869990521195718,0.22720943268331673,0.39100060020145166
627.0,0.6722493207629585,0.3769629362982469,0.3446627910639193,0.24181203275655377,0.3977466298347839,0.25804436699588273,0.08699848456203368,0.22720691678164692,0.39100999337984355
628.0,0.6722465632661899,0.3769594322753263,0.34467271746654055,0.24181058564968475,0.3977425866881471,0.2580534680340569,0.08699791936610585,0.22720441235912842,0.39101935146500033
629.0,0.6722438144543519,0.3769559444993418,0.3446826109447173,0.24180914443949927,0.3977385609554048,0.2580625351442545,0.0869973565251725,0.22720191937339967,0.3910286745196188
630.0,0.6722410743282302,0.376952472907669,0.3446924715213162,0.2418077091107089,0.39773455258152146,0.25807156838651296,0.08699679603259032,0.22719943778211418,0.3910379626072848
631.0,0.6722383428881625,0.37694901743774195,0.3447022992204963,0.24180627964793813,0.3977305615113503,0.25808056782173533,0.08699623788168936,0.22719696754294316,0.3910472157924544
632.0,0.6722356201340455,0.37694557802705664,0.3447120940676867,0.2418048560357269,0.3977265876896386,0.25808953351167224,0.08699568206577395,0.2271945086135781,0.39105643414043567
633.0,0.6722329060653419,0.3769421546131739,0.34472185608956485,0.24180343825853312,0.39772263106103356,0.2580984655189042,0.08699512857812355,0.2271920609517333,0.39106561771737053
634.0,0.6722302006810879,0.3769387471337229,0.34473158531403464,0.24180202630073494,0.39771869157008755,0.25810736390682376,0.08699457741199366,0.22718962451514846,0.3910747665902169
635.0,0.6722275039798996,0.3769353555264041,0.34474128177020524,0.24180062014663328,0.3977147691612633,0.2581162287396184,0.08699402856061664,0.22718719926159092,0.391083880826731
636.0,0.6722248159599804,0.3769319797289925,0.34475094548837,0.24179921978045404,0.39771086377893927,0.2581250600822535,0.0869934820172025,0.22718478514885823,0.39109296049545034
637.0,0.6722221366191272,0.3769286196793404,0.3447605764999854,0.2417978251863505,0.3977069753674147,0.2581338580004553,0.0869929377749398,0.2271823821347804,0.3911020056656762
638.0,0.6722194659547375,0.3769252753153804,0.34477017483765116,0.24179643634840553,0.3977031038709147,0.2581426225606945,0.08699239582699642,0.2271799901772222,0.3911110164074572
639.0,0.6722168039638157,0.3769219465751284,0.34477974053508936,0.24179505325063383,0.3976992492335952,0.2581513538301699,0.08699185616652036,0.22717760923408548,0.39111999279157256
640.0,0.6722141506429797,0.3769186333966862,0.3447892736271249,0.2417936758769841,0.39769541139954767,0.2581600518767924,0.0869913187866405,0.22717523926331123,0.3911289348895156
641.0,0.6722115059884676,0.3769153357182444,0.3447987741496658,0.24179230421134126,0.3976915903128042,0.258168716769169,0.0869907836804674,0.2271728802228819,0.3911378427734781
642.0,0.6722088699961433,0.3769120534780851,0.34480824213968364,0.24179093823752848,0.3976877859173419,0.2581773485765873,0.08699025084109405,0.22717053207082338,0.3911467165163339
643.0,0.6722062426615033,0.37690878661458427,0.3448176776351946,0.24178957793930936,0.3976839981570875,0.258185947369,0.08698972026159657,0.22716819476520717,0.3911555561916238
644.0,0.6722036239796829,0.37690553506621466,0.3448270806752405,0.24178822330038988,0.39768022697592215,0.2581945132170099,0.08698919193503502,0.22716586826415233,0.3911643618735397
645.0,0.6722010139454618,0.37690229877154807,0.3448364512998702,0.2417868743044205,0.39767647231768566,0.2582030461918549,0.08698866585445401,0.22716355252582754,0.39117313363690986
646.0,0.6721984125532705,0.376899077669258,0.3448457895501212,0.24178553093499816,0.39767273412618087,0.2582115463653932,0.08698814201288355,0.22716124750845296,0.3911818715571836
647.0,0.6721958197971961,0.37689587169812183,0.34485509546800175,0.24178419317566813,0.397669012345178,0.2582200138100889,0.08698762040333957,0.2271589531703022,0.3911905757104169
648.0,0.672193235670988,0.37689268079702337,0.3448643690964727,0.24178286100992602,0.39766530691841884,0.25822844859899785,0.08698710101882476,0.22715666946970417,0.3911992461732576
649.0,0.6721906601680637,0.37688950490495504,0.3448736104794301,0.24178153442121963,0.39766161778962095,0.25823685080575326,0.08698658385232914,0.22715439636504486,0.3912078830229314
650.0,0.6721880932815149,0.3768863439610201,0.34488281966168766,0.24178021339295086,0.3976579449024816,0.2582452205045521,0.08698606889683079,0.22715213381476917,0.39121648633722766
651.0,0.6721855350041123,0.376883197904435,0.34489199668895976,0.24177889790847745,0.39765428820068177,0.2582535577701415,0.08698555614529642,0.22714988177738266,0.3912250561944855
652.0,0.6721829853283117,0.3768800666745312,0.3449011416078446,0.24177758795111484,0.3976506476278903,0.2582618626778049,0.08698504559068207,0.2271476402114532,0.3912335926735802
653.0,0.6721804442462593,0.3768769502107577,0.34491025446580725,0.24177628350413796,0.39764702312776745,0.2582701353033493,0.08698453722593372,0.22714540907561276,0.3912420958539098
654.0,0.6721779117497971,0.3768738484526826,0.3449193353111636,0.2417749845507829,0.3976434146439687,0.25827837572309204,0.08698403104398789,0.2271431883285589,0.39125056581538165
655.0,0.6721753878304683,0.3768707613399957,0.3449283841930639,0.24177369107424862,0.3976398221201486,0.25828658401384774,0.08698352703777226,0.22714097792905646,0.39125900263839974
656.0,0.6721728724795221,0.3768676888125097,0.34493740116147675,0.24177240305769873,0.3976362454999644,0.2582947602529159,0.08698302520020629,0.22713877783593914,0.39126740640385144
657.0,0.6721703656879193,0.3768646308101627,0.34494638626717355,0.24177112048426305,0.3976326847270795,0.25830290451806837,0.08698252552420173,0.22713658800811096,0.3912757771930951
658.0,0.6721678674463376,0.3768615872730198,0.3449553395617128,0.24176984333703927,0.39762913974516706,0.2583110168875369,0.08698202800266326,0.22713440840454782,0.39128411508794747
659.0,0.6721653777451758,0.37685855814127506,0.34496426109742484,0.24176857159909454,0.39762561049791334,0.2583190974400012,0.08698153262848905,0.2271322389842989,0.3912924201706715
660.0,0.6721628965745595,0.37685554335525295,0.3449731509273966,0.241767305253467,0.39762209692902123,0.2583271462545771,0.08698103939457127,0.22713007970648816,0.3913006925239641
661.0,0.6721604239243457,0.3768525428554105,0.3449820091054569,0.24176604428316745,0.39761859898221336,0.2583351634108046,0.08698054829379671,0.22712793053031569,0.39130893223094443
662.0,0.6721579597841277,0.3768495565823386,0.34499083568616157,0.2417647886711807,0.39761511660123555,0.2583431489886365,0.08698005931904722,0.22712579141505906,0.39131713937514195
663.0,0.6721555041432398,0.37684658447676395,0.34499963072477907,0.24176353840046721,0.3976116497298599,0.25835110306842674,0.08697957246320032,0.22712366232007472,0.391325314040485
664.0,0.6721530569907619,0.37684362647955044,0.3450083942772761,0.2417622934539645,0.3976081983118879,0.2583590257309196,0.08697908771912966,0.22712154320479927,0.39133345631128935
665.0,0.6721506183155245,0.3768406825317008,0.3450171264003035,0.24176105381458854,0.39760476229115344,0.25836691705723835,0.08697860507970558,0.22711943402875068,0.39134156627224714
666.0,0.6721481881061129,0.37683775257435803,0.3450258271511826,0.24175981946523523,0.3976013416115261,0.25837477712887436,0.08697812453779558,0.22711733475152962,0.3913496440084156
667.0,0.6721457663508716,0.37683483654880706,0.34503449658789104,0.24175859038878184,0.3975979362169138,0.25838260602767654,0.08697764608626478,0.22711524533282065,0.39135768960520634
668.0,0.6721433530379095,0.376831934396476,0.34504313476904974,0.24175736656808824,0.3975945460512659,0.2583904038358408,0.08697716971797646,0.22711316573239335,0.39136570314837466
669.0,0.6721409481551032,0.3768290460589376,0.3450517417539092,0.24175614798599843,0.3975911710585757,0.2583981706358995,0.0869766954257925,0.22711109591010353,0.3913736847240089
670.0,0.6721385516901022,0.37682617147791064,0.3450603176023365,0.24175493462534167,0.39758781118288383,0.2584059065107114,0.08697622320257387,0.22710903582589434,0.3913816344185202
671.0,0.6721361636303327,0.3768233105952613,0.34506886237480255,0.24175372646893392,0.3975844663682804,0.25841361154345144,0.086975753041181,0.2271069854397974,0.39138955231863204
672.0,0.6721337839630022,0.3768204633530043,0.3450773761323689,0.24175252349957907,0.3975811365589079,0.25842128581760093,0.08697528493447439,0.22710494471193382,0.39139743851137054
673.0,0.672131412675103,0.3768176296933043,0.3450858589366754,0.2417513257000702,0.39757782169896405,0.25842892941693774,0.08697481887531489,0.22710291360251528,0.3914052930840542
674.0,0.6721290497534173,0.37681480955847707,0.3450943108499278,0.24175013305319082,0.39757452173270397,0.2584365424255266,0.0869743548565642,0.22710089207184503,0.3914131161242843
675.0,0.67212669518452,0.3768120028909907,0.34510273193488533,0.24174894554171605,0.39757123660444293,0.25844412492770985,0.08697389287108531,0.22709888008031895,0.3914209077199354
676.0,0.6721243489547837,0.3768092096334667,0.3451111222548488,0.24174776314841387,0.3975679662585588,0.2584516770080979,0.0869734329117429,0.22709687758842642,0.3914286679591456
677.0,0.6721220110503823,0.3768064297286811,0.3451194818736486,0.24174658585604625,0.39756471063949445,0.2584591987515602,0.08697297497140376,0.22709488455675136,0.3914363969303076
678.0,0.6721196814572947,0.37680366311956565,0.34512781085563293,0.24174541364737032,0.3975614696917602,0.25846669024321606,0.08697251904293712,0.2270929009459731,0.39144409472205904
679.0,0.6721173601613089,0.37680090974920877,0.34513610926565635,0.24174424650513945,0.39755824335993606,0.25847415156842585,0.08697206511921517,0.22709092671686723,0.39145176142327404
680.0,0.6721150471480254,0.37679816956085666,0.34514437716906826,0.24174308441210446,0.39755503158867395,0.2584815828127823,0.08697161319311333,0.22708896183030658,0.3914593971230539
681.0,0.6721127424028615,0.37679544249791413,0.3451526146317016,0.2417419273510146,0.39755183432270014,0.25848898406210163,0.08697116325751071,0.22708700624726202,0.3914670019107185
682.0,0.6721104459110542,0.37679272850394585,0.34516082171986195,0.2417407753046187,0.3975486515068173,0.2584963554024155,0.08697071530529044,0.22708505992880326,0.3914745758757977
683.0,0.6721081576576645,0.37679002752267693,0.3451689985003165,0.24173962825566622,0.3975454830859066,0.25850369691996217,0.08697026932934004,0.22708312283609966,0.39148211910802294
684.0,0.6721058776275809,0.37678733949799414,0.3451771450402832,0.24173848618690819,0.39754232900493,0.2585110087011786,0.0869698253225518,0.22708119493042106,0.39148963169731865
685.0,0.6721036058055223,0.37678466437394653,0.3451852614074201,0.24173734908109834,0.397539189208932,0.25851829083269223,0.08696938327782312,0.2270792761731385,0.39149711373379426
686.0,0.6721013421760422,0.3767820020947465,0.3451933476698152,0.241736216920994,0.397536063643042,0.258525543401313,0.08696894318805684,0.22707736652572497,0.3915045653077361
687.0,0.6720990867235317,0.37677935260477036,0.34520140389597564,0.24173508968935722,0.397532952252476,0.2585327664940256,0.0869685050461616,0.2270754659497561,0.3915119865095993
688.0,0.6720968394322231,0.37677671584855943,0.345209430154818,0.24173396736895553,0.3975298549825386,0.25853996019798164,0.08696806884505216,0.22707357440691092,0.39151937743000015
689.0,0.672094600286193,0.3767740917708205,0.34521742651565784,0.24173284994256306,0.39752677177862517,0.25854712460049206,0.08696763457764975,0.22707169185897247,0.39152673815970834
690.0,0.6720923692693658,0.37677148031642677,0.34522539304820016,0.24173173739296136,0.3975237025862231,0.25855425978901975,0.08696720223688234,0.2270698182678285,0.39153406878963926
691.0,0.6720901463655168,0.37676888143041853,0.34523332982252936,0.24173062970294035,0.3975206473509142,0.2585613658511721,0.08696677181568502,0.22706795359547208,0.39154136941084666
692.0,0.6720879315582755,0.37676629505800374,0.3452412369090998,0.24172952685529922,0.3975176060183761,0.2585684428746939,0.08696634330700025,0.22706609780400225,0.3915486401145153
693.0,0.6720857248311288,0.37676372114455875,0.34524911437872635,0.24172842883284731,0.3975145785343842,0.2585754909474599,0.08696591670377819,0.22706425085562457,0.39155588099195365
694.0,0.6720835261674238,0.376761159635629,0.34525696230257497,0.24172733561840493,0.3975115648448132,0.2585825101574682,0.086965491998977,0.22706241271265173,0.3915630921345869
695.0,0.6720813355503712,0.3767586104769296,0.34526478075215344,0.24172624719480418,0.39750856489563885,0.258589500592833,0.08696506918556311,0.22706058333750415,0.3915702736339498
696.0,0.672079152963048,0.3767560736143458,0.34527256979930254,0.2417251635448899,0.3975055786329395,0.25859646234177797,0.08696464825651151,0.22705876269271041,0.39157742558168
697.0,0.6720769783884007,0.37675354899393376,0.34528032951618676,0.2417240846515204,0.3975026060028978,0.2586033954926296,0.08696422920480605,0.22705695074090793,0.3915845480695111
698.0,0.6720748118092486,0.3767510365619209,0.34528805997528583,0.2417230104975682,0.39749964695180207,0.25861030013381064,0.0869638120234397,0.22705514744484334,0.3915916411892659
699.0,0.6720726532082856,0.37674853626470645,0.34529576124938577,0.24172194106592093,0.397496701426048,0.25861717635383347,0.0869633967054148,0.22705335276737304,0.3915987050328502
700.0,0.6720705025680843,0.37674604804886214,0.3453034334115705,0.24172087633948203,0.39749376937214,0.2586240242412938,0.08696298324374332,0.22705156667146367,0.39160573969224605
701.0,0.6720683598710981,0.3767435718611324,0.3453110765352133,0.24171981630117148,0.39749085073669266,0.2586308438848646,0.0869625716314472,0.22704978912019258,0.3916127452595054
702.0,0.6720662250996641,0.376741107648435,0.3453186906939686,0.24171876093392664,0.39748794546643224,0.25863763537328965,0.08696216186155847,0.22704802007674824,0.39161972182674415
703.0,0.6720640982360057,0.37673865535786133,0.3453262759617637,0.24171771022070285,0.3974850535081979,0.2586443987953777,0.08696175392711959,0.22704625950443064,0.3916266694861356
704.0,0.6720619792622358,0.376736214936677,0.34533383241279064,0.2417166641444742,0.3974821748089432,0.25865113423999636,0.08696134782118367,0.22704450736665177,0.3916335883299048
705.0,0.6720598681603588,0.3767337863323222,0.3453413601214985,0.2417156226882343,0.3974793093157374,0.2586578417960664,0.08696094353681469,0.22704276362693598,0.3916404784503224
706.0,0.6720577649122739,0.3767313694924118,0.3453488591625853,0.24171458583499678,0.3974764569757665,0.25866452155255576,0.08696054106708775,0.22704102824892033,0.3916473399396988
707.0,0.672055669499777,0.3767289643647361,0.34535632961099033,0.2417135535677961,0.3974736177363349,0.25867117359847414,0.08696014040508931,0.22703930119635504,0.3916541728903785
708.0,0.6720535819045638,0.3767265708972608,0.34536377154188663,0.24171252586968825,0.3974707915448662,0.2586777980228672,0.08695974154391735,0.22703758243310374,0.39166097739473443
709.0,0.672051502108232,0.3767241890381276,0.34537118503067343,0.2417115027237512,0.3974679783489047,0.2586843949148113,0.08695934447668166,0.22703587192314384,0.3916677535451623
710.0,0.6720494300922838,0.3767218187356543,0.34537857015296874,0.24171048411308568,0.39746517809611637,0.2586909643634079,0.08695894919650403,0.22703416963056688,0.3916745014340754
711.0,0.6720473658381286,0.3767194599383353,0.3453859269846021,0.2417094700208158,0.3974623907342902,0.25869750645777817,0.08695855569651845,0.22703247551957884,0.3916812211538988
712.0,0.6720453093270853,0.3767171125948414,0.34539325560160733,0.24170846043008962,0.39745961621133896,0.2587040212870582,0.08695816396987129,0.22703078955450037,0.3916879127970645
713.0,0.6720432605403842,0.37671477665402076,0.3454005560802157,0.2417074553240797,0.3974568544753006,0.2587105089403935,0.08695777400972154,0.2270291116997671,0.39169457645600597
714.0,0.6720412194591701,0.3767124520648984,0.34540782849684865,0.24170645468598373,0.3974541054743392,0.25871696950693396,0.08695738580924103,0.22702744191992996,0.39170121222315324
715.0,0.6720391860645039,0.3767101387766768,0.3454150729281111,0.24170545849902514,0.3974513691567458,0.2587234030758292,0.08695699936161452,0.22702578017965536,0.39170782019092765
716.0,0.6720371603373656,0.37670783673873615,0.3454222894507846,0.24170446674645357,0.3974486454709397,0.2587298097362233,0.08695661466004,0.22702412644372547,0.39171440045173705
717.0,0.6720351422586559,0.3767055459006342,0.34542947814182096,0.24170347941154546,0.3974459343654694,0.2587361895772503,0.08695623169772877,0.22702248067703842,0.3917209530979711
718.0,0.6720331318091988,0.3767032662121067,0.3454366390783352,0.24170249647760458,0.3974432357890131,0.25874254268802943,0.08695585046790572,0.22702084284460855,0.3917274782219962
719.0,0.6720311289697435,0.37670099762306747,0.3454437723375995,0.2417015179279626,0.3974405496903801,0.2587488691576604,0.08695547096380941,0.2270192129115666,0.391733975916151
720.0,0.6720291337209668,0.37669874008360843,0.3454508779970366,0.24170054374597952,0.39743787601851166,0.2587551690752188,0.08695509317869235,0.22701759084315987,0.39174044627274174
721.0,0.6720271460434751,0.37669649354399987,0.3454579561342137,0.2416995739150442,0.39743521472248156,0.25876144252975186,0.08695471710582103,0.22701597660475248,0.3917468893840378
722.0,0.6720251659178065,0.3766942579546904,0.3454650068268362,0.2416986084185749,0.39743256575149716,0.25876768961027385,0.08695434273847621,0.2270143701618255,0.39175330534226716
723.0,0.6720231933244326,0.3766920332663071,0.34547203015274147,0.24169764724001974,0.3974299290549002,0.2587739104057618,0.086953970069953,0.227012771479977,0.3917596942396121
724.0,0.6720212282437611,0.3766898194296557,0.3454790261898932,0.2416966903628571,0.3974273045821676,0.25878010500515136,0.08695359909356103,0.22701118052492242,0.3917660561682048
725.0,0.6720192706561373,0.37668761639572035,0.34548599501637517,0.24169573777059614,0.3974246922829121,0.2587862734973324,0.08695322980262463,0.2270095972624945,0.3917723912201233
726.0,0.6720173205418462,0.37668542411566397,0.3454929367103856,0.2416947894467773,0.39742209210688323,0.2587924159711453,0.08695286219048295,0.2270080216586435,0.3917786994873872
727.0,0.6720153778811144,0.3766832425408281,0.3454998513502315,0.24169384537497265,0.3974195040039678,0.2587985325153764,0.08695249625049013,0.22700645367943734,0.39178498106195364
728.0,0.6720134426541124,0.37668107162273284,0.3455067390143227,0.24169290553878636,0.39741692792419087,0.25880462321875447,0.08695213197601541,0.2270048932910616,0.3917912360357133
729.0,0.6720115148409558,0.3766789113130772,0.3455135997811668,0.24169196992185515,0.3974143638177161,0.25881068816994673,0.08695176936044327,0.22700334045981976,0.3917974645004866
730.0,0.6720095944217076,0.3766767615637386,0.3455204337293632,0.24169103850784865,0.39741181163484673,0.2588167274575549,0.08695140839717361,0.22700179515213315,0.3918036665480195
731.0,0.67200768137638,0.3766746223267733,0.34552724093759807,0.2416901112804698,0.397409271326026,0.2588227411701116,0.08695104907962181,0.2270002573345411,0.3918098422699802
732.0,0.6720057756849361,0.37667249355441607,0.3455340214846389,0.2416891882234553,0.3974067428418379,0.25882872939607654,0.08695069140121894,0.22699872697370096,0.391815991757955
733.0,0.6720038773272917,0.37667037519908025,0.3455407754493293,0.241688269320576,0.39740422613300774,0.258834692223833,0.0869503353554118,0.22699720403638826,0.39182211510344483
734.0,0.6720019862833171,0.37666826721335767,0.3455475029105839,0.24168735455563717,0.3974017211504027,0.25884062974168415,0.08694998093566311,0.22699568848949658,0.39182821239786164
735.0,0.6720001025328387,0.3766661695500186,0.3455542039473832,0.24168644391247898,0.39739922784503234,0.25884654203784985,0.08694962813545158,0.22699418030003776,0.3918342837325249
736.0,0.6719982260556409,0.3766640821620116,0.3455608786387686,0.24168553737497678,0.39739674616804926,0.2588524292004628,0.08694927694827206,0.22699267943514181,0.3918403291986581
737.0,0.6719963568314675,0.37666200500246355,0.3455675270638377,0.24168463492704154,0.39739427607074956,0.2588582913175656,0.08694892736763564,0.22699118586205702,0.3918463488873854
738.0,0.6719944948400236,0.37665993802467945,0.3455741493017392,0.24168373655262007,0.39739181750457336,0.25886412847710716,0.08694857938706972,0.2269896995481499,0.3918523428897283
739.0,0.671992640060977,0.37665788118214233,0.3455807454316682,0.24168284223569547,0.3973893704211052,0.2588699407669396,0.0869482330001182,0.22698822046090525,0.3918583112966023
740.0,0.6719907924739602,0.3766558344285131,0.34558731553286176,0.2416819519602874,0.3973869347720747,0.2588757282748149,0.0869478882003415,0.22698674856792608,0.3918642541988137
741.0,0.6719889520585712,0.3766537977176304,0.3455938596845939,0.2416810657104524,0.39738451050935675,0.25888149108838215,0.08694754498131671,0.22698528383693367,0.39187017168705657
742.0,0.6719871187943761,0.37665177100351066,0.3456003779661714,0.24168018347028417,0.3973820975849721,0.258887229295184,0.08694720333663768,0.2269838262357675,0.39187606385190954
743.0,0.6719852926609096,0.3766497542403476,0.34560687045692917,0.24167930522391398,0.39737969595108785,0.258892942982654,0.08694686325991509,0.2269823757323852,0.3918819307838328
744.0,0.6719834736376772,0.3766477473825122,0.34561333723622595,0.24167843095551084,0.39737730556001766,0.25889863223811355,0.08694652474477657,0.22698093229486263,0.3918877725731652
745.0,0.6719816617041564,0.37664575038455284,0.3456197783834399,0.2416775606492818,0.3973749263642223,0.258904297148769,0.08694618778486678,0.22697949589139374,0.3918935893101212
746.0,0.6719798568397983,0.3766437632011945,0.3456261939779643,0.24167669428947236,0.3973725583163098,0.2589099378017088,0.08694585237384748,0.2269780664902905,0.391899381084788
747.0,0.6719780590240289,0.37664178578733915,0.3456325840992036,0.24167583186036656,0.39737020136903606,0.2589155542839007,0.08694551850539768,0.22697664405998294,0.391905147987123
748.0,0.6719762682362503,0.3766398180980652,0.34563894882656915,0.2416749733462874,0.397367855475305,0.2589211466821891,0.0869451861732136,0.22697522856901897,0.3919108901069507
749.0,0.6719744844558428,0.37663786008862743,0.34564528823947493,0.241674118731597,0.39736552058816893,0.25892671508329224,0.08694485537100889,0.22697381998606442,0.3919166075339602
750.0,0.6719727076621657,0.3766359117144567,0.345651602417334,0.2416732680006969,0.39736319666082887,0.25893225957379973,0.08694452609251459,0.2269724182799029,0.3919223003577025
751.0,0.6719709378345585,0.37663397293115985,0.3456578914395543,0.24167242113802828,0.3973608836466348,0.25893778024016983,0.08694419833147926,0.22697102341943565,0.3919279686675879
752.0,0.671969174952343,0.37663204369451925,0.3456641553855347,0.2416715781280722,0.397358581499086,0.258943277168727,0.08694387208166907,0.22696963537368164,0.39193361255288356
753.0,0.6719674189948237,0.3766301239604928,0.34567039433466146,0.24167073895534982,0.3973562901718311,0.2589487504456594,0.08694354733686781,0.2269682541117773,0.3919392321027108
754.0,0.6719656699412897,0.37662821368521343,0.3456766083663043,0.24166990360442273,0.39735400961866874,0.2589542001570165,0.086943224090877,0.22696687960297646,0.39194482740604286
755.0,0.6719639277710159,0.3766263128249891,0.3456827975598129,0.24166907205989296,0.3973517397935473,0.25895962638870657,0.08694290233751598,0.22696551181665026,0.39195039855170233
756.0,0.6719621924632639,0.3766244213363023,0.34568896199451304,0.2416682443064034,0.3973494806505656,0.2589650292264946,0.08694258207062187,0.22696415072228704,0.391955945628359
757.0,0.6719604639972837,0.37662253917580996,0.3456951017497032,0.2416674203286379,0.39734723214397255,0.2589704087559998,0.08694226328404979,0.22696279628949223,0.3919614687245274
758.0,0.6719587423523146,0.376620666300343,0.3457012169046511,0.24166660011132143,0.39734499422816794,0.2589757650626934,0.08694194597167273,0.22696144848798813,0.3919669679285646
759.0,0.6719570275075863,0.37661880266690634,0.34570730753859014,0.24166578363922045,0.39734276685770215,0.25898109823189636,0.08694163012738179,0.22696010728761393,0.39197244332866804
760.0,0.6719553194423207,0.3766169482326781,0.3457133737307161,0.24166497089714287,0.3973405499872766,0.2589864083487776,0.08694131574508608,0.22695877265832543,0.3919778950128733
761.0,0.6719536181357322,0.37661510295500983,0.3457194155601837,0.2416641618699384,0.39733834357174364,0.2589916954983515,0.08694100281871288,0.22695744457019495,0.39198332306905204
762.0,0.6719519235670294,0.37661326679142587,0.34572543310610354,0.24166335654249863,0.397336147566107,0.25899695976547593,0.08694069134220762,0.22695612299341122,0.39198872758490994
763.0,0.6719502357154161,0.3766114396996232,0.34573142644753857,0.2416625548997573,0.3973339619255217,0.25900220123485035,0.086940381309534,0.22695480789827915,0.3919941086479847
764.0,0.6719485545600924,0.3766096216374709,0.34573739566350126,0.24166175692669037,0.3973317866052941,0.25900741999101373,0.08694007271467397,0.22695349925521976,0.39199946634564387
765.0,0.6719468800802557,0.37660781256301024,0.3457433408329502,0.2416609626083162,0.3973296215608823,0.2590126161183427,0.08693976555162776,0.22695219703476996,0.3920048007650832
766.0,0.671945212255102,0.37660601243445385,0.3457492620347873,0.24166017192969577,0.39732746674789593,0.25901778970104955,0.08693945981441403,0.22695090120758232,0.3920101119933245
767.0,0.6719435510638265,0.3766042212101858,0.3457551593478545,0.24165938487593272,0.39732532212209637,0.25902294082318045,0.0869391554970698,0.22694961174442507,0.39201540011721386
768.0,0.6719418964856252,0.3766024388487609,0.34576103285093107,0.2416586014321736,0.39732318763939684,0.25902806956861363,0.08693885259365054,0.22694832861618175,0.39202066522341994
769.0,0.6719402484996955,0.3766006653089046,0.34576688262273053,0.24165782158360793,0.39732106325586236,0.2590331760210576,0.08693855109823018,0.22694705179385108,0.392025907398432
770.0,0.6719386070852373,0.37659890054951267,0.3457727087418979,0.2416570453154684,0.3973189489277099,0.2590382602640494,0.08693825100490117,0.22694578124854684,0.3920311267285584
771.0,0.6719369722214542,0.3765971445296506,0.3457785112870069,0.2416562726130309,0.39731684461130834,0.259043322380953,0.08693795230777453,0.22694451695149756,0.39203632329992455
772.0,0.6719353438875543,0.37659539720855345,0.345784290336557,0.24165550346161482,0.39731475026317853,0.2590483624549575,0.08693765500097982,0.22694325887404646,0.39204149719847164


==> DATA/err_TP_data.csv <==
0.0,0.08331262429202851
1.0,0.14047069859940448
2.0,0.04749886593819217
3.0,0.007503166080458448
4.0,0.0035481103622624047
5.0,0.0018641991280538856
6.0,0.0011007469417878997
7.0,0.000692518223656436
8.0,0.000455946426948952
9.0,0.000310865756091806
10.0,0.0002179582680421222
11.0,0.0001563733774644973
12.0,0.00011437958022035718
13.0,8.505767080266463e-05
14.0,6.416588682846242e-05
15.0,4.9018242694140965e-05
16.0,3.786631401827768e-05
17.0,2.9544521041572037e-05
18.0,2.3259485790595524e-05
19.0,1.8461167667935598e-05
20.0,1.4761948360108697e-05
21.0,1.1884641988373317e-05
22.0,9.62839884315988e-06
23.0,7.845929439310394e-06
24.0,6.428036004598828e-06
25.0,5.292947588304405e-06
26.0,4.378865461483852e-06
27.0,3.638686544830679e-06
28.0,3.036225072947447e-06
29.0,2.5434780510889634e-06
30.0,2.138626486382928e-06
31.0,1.8045609377155359e-06
32.0,1.527784493625049e-06
33.0,1.297590010735502e-06
34.0,1.1054384052570223e-06
35.0,9.444855520079336e-07
36.0,8.092198789226739e-07
37.0,6.951830192333345e-07
38.0,5.987532132495851e-07
39.0,5.16976425545229e-07
40.0,4.474339680680268e-07
41.0,3.8813821662775837e-07
42.0,3.374500654500464e-07
43.0,2.940132915522908e-07
44.0,2.567021382590746e-07
45.0,2.2457928190436549e-07
46.0,1.9686199229279293e-07
47.0,1.7289478555216604e-07
48.0,1.5212724446768888e-07
49.0,1.3409596675783857e-07
50.0,1.1840982430298407e-07
51.0,1.0473788718920426e-07


==> DATA/err_TTS_data.csv <==
0.0,0.2873142513499592
1.0,0.5004804178264721
2.0,0.028978575076799323
3.0,0.06778694247603988
4.0,0.05414256163097365
5.0,0.049293531500369046
6.0,0.04061570136712157
7.0,0.03224903028406372
8.0,0.02542780170587891
9.0,0.020129505381371374
10.0,0.016056890588702296
11.0,0.01292340282438136
12.0,0.010501471958300711
13.0,0.008618458441785147
14.0,0.007144839741158746
15.0,0.00598352515555549
16.0,0.005061543601583129
17.0,0.004323855913112784
18.0,0.0037288072067139513
19.0,0.003244782114320849
20.0,0.0028477278072489383
21.0,0.002519303846029279
22.0,0.0022454896897614227
23.0,0.002015531206428487
24.0,0.0018211417298015
25.0,0.001655896170546505
26.0,0.0015147723632715617
27.0,0.0013938049115652907
28.0,0.0012898249433532544
29.0,0.0012002653682345887
30.0,0.0011230159781849237
31.0,0.001056316378717812
32.0,0.000998677508805246
33.0,0.0009488245960834364
34.0,0.0009056559710309258
35.0,0.0008682133794579426
36.0,0.0008356604038907772
37.0,0.0008072664094129319
38.0,0.000782394109272804
39.0,0.00076048941433798
40.0,0.0007410726896363997
41.0,0.0007237308913948514
42.0,0.0007081103059189337
43.0,0.0006939097714626224
44.0,0.0006808743548467983
45.0,0.0006687894960713623
46.0,0.0006574756444768279
47.0,0.0006467834033152706
48.0,0.00063658918575689
49.0,0.000626791370514732
50.0,0.0006173069326333621
51.0,0.0006080685158453291
52.0,0.0005990219073578507
53.0,0.0005901238735101095
54.0,0.0005813403147399577
55.0,0.0005726447000040079
56.0,0.0005640167435749843
57.0,0.0005554412905202692
58.0,0.0005469073807727473
59.0,0.0005384074652931032
60.0,0.0005299367512401099
61.0,0.0005214926562080032
62.0,0.0005130743544278619
63.0,0.0005046824003386908
64.0,0.0004963184171296191
65.0,0.0004879848397566839
66.0,0.0004796847035699722
67.0,0.00047142147108369974
68.0,0.00046319889060255433
69.0,0.000455020881431583
70.0,0.000446891441233069
71.0,0.00043881457181853907
72.0,0.00043079422026089613
73.0,0.0004228342327162848
74.0,0.0004149383187728621
75.0,0.00040711002449719553
76.0,0.0003993527126472445
77.0,0.0003916695487738348
78.0,0.0003840634921392818
79.0,0.00037653729056143074
80.0,0.0003690934784341298
81.0,0.00036173437730456406
82.0,0.0003544620984875558
83.0,0.0003472785472844347
84.0,0.00034018542844992713
85.0,0.00033318425260843557
86.0,0.0003262763433736282
87.0,0.00031946284497006414
88.0,0.00031274473018736896
89.0,0.00030612280853427846
90.0,0.0002995977344771667
91.0,0.00029317001567692085
92.0,0.00028684002114962823
93.0,0.0002806079892945267
94.0,0.00027447403574416384
95.0,0.0002684381610027565
96.0,0.0002625002578446411
97.0,0.0002566601184564306
98.0,0.00025091744130748206
99.0,0.0002452718377410715
100.0,0.00023972283828275774
101.0,0.00023426989866234653
102.0,0.0002289124055540373
103.0,0.00022364968203465396
104.0,0.00021848099276871878
105.0,0.0002134055489236412
106.0,0.00020842251282392654
107.0,0.0002035310023531539
108.0,0.00019873009511092504
109.0,0.0001940188323340986
110.0,0.00018939622259367997
111.0,0.00018486124527266172
112.0,0.00018041285383890832
113.0,0.00017604997891847184
114.0,0.00017177153118089173
115.0,0.00016757640404432218
116.0,0.0001634634762103724
117.0,0.00015943161403565763
118.0,0.0001554796737496942
119.0,0.00015160650352713452
120.0,0.0001478109454208157
121.0,0.00014409183716411066
122.0,0.00014044801385004627
123.0,0.00013687830949291502
124.0,0.00013338155847905309
125.0,0.00012995659691497668
126.0,0.00012660226387518905
127.0,0.00012331740255953625
128.0,0.00012010086136202398
129.0,0.00011695149485848425
130.0,0.00011386816471719133
131.0,0.00011084974053680929
132.0,0.00010789510061664236
133.0,0.00010500313266416643
134.0,0.00010217273444132537
135.0,9.940281435646729e-05
136.0,9.669229200396684e-05
137.0,9.404009865463603e-05
138.0,9.144517770156962e-05
139.0,8.890648506328666e-05
140.0,8.642298954841087e-05
141.0,8.399367318333405e-05
142.0,8.161753150711583e-05
143.0,7.9293573834795e-05
144.0,7.702082349310947e-05
145.0,7.479831802991781e-05
146.0,7.262510940008981e-05
147.0,7.050026413050979e-05
148.0,6.842286346521695e-05
149.0,6.639200349559473e-05
150.0,6.440679527314426e-05
151.0,6.246636491241457e-05
152.0,6.0569853681690126e-05
153.0,5.871641808639097e-05
154.0,5.690522994545971e-05
155.0,5.513547646463191e-05
156.0,5.3406360307352825e-05
157.0,5.171709966663596e-05
158.0,5.006692834005057e-05
159.0,4.845509580948079e-05
160.0,4.688086733080499e-05
161.0,4.5343524033388314e-05
162.0,4.384236303487669e-05
163.0,4.237669757377689e-05
164.0,4.094585716386654e-05
165.0,3.954918777461842e-05
166.0,3.818605204215188e-05
167.0,3.68558295167396e-05
168.0,3.5557916951189896e-05
169.0,3.4291728638659406e-05
170.0,3.305669680624144e-05
171.0,3.185227207229023e-05
172.0,3.067792397959324e-05
173.0,2.9533141611686773e-05
174.0,2.8417434308951588e-05
175.0,2.733033249559956e-05
176.0,2.6271388635559948e-05
177.0,2.5240178335960286e-05
178.0,2.4236301617980883e-05
179.0,2.3259384381371888e-05
180.0,2.2309080087313286e-05
181.0,2.1385071692056167e-05
182.0,2.0487073863619535e-05
183.0,1.9614835519677444e-05
184.0,1.876814272536917e-05
185.0,1.794682199323878e-05
186.0,1.7150744027769923e-05
187.0,1.637982795229791e-05
188.0,1.563404605177553e-05
189.0,1.4913429049316408e-05
190.0,1.4218071910465806e-05
191.0,1.3548140132192359e-05
192.0,1.2903876412375417e-05
193.0,1.2285607510028139e-05
194.0,1.1693750982566728e-05
195.0,1.112882131200349e-05
196.0,1.059143470607905e-05
197.0,1.0082311566877473e-05
198.0,9.602275273643453e-06
199.0,9.152245542239151e-06
200.0,8.733224269559267e-06
201.0,8.34627154415061e-06
202.0,7.992469564298318e-06
203.0,7.672872773434652e-06
204.0,7.388443805650153e-06
205.0,7.139976965263246e-06
206.0,6.928013862094657e-06
207.0,6.7527590043283505e-06
208.0,6.614005773509823e-06
209.0,6.51108415709874e-06
210.0,6.442840021741281e-06
211.0,6.40765141956979e-06
212.0,6.4034813189856854e-06
213.0,6.427959944334081e-06
214.0,6.478485433000886e-06
215.0,6.55232989235838e-06
216.0,6.646739193319521e-06
217.0,6.759018088986159e-06
218.0,6.886596190245592e-06
219.0,7.027073911566269e-06
220.0,7.1782500650472746e-06
221.0,7.338134222697575e-06
222.0,7.504947456458323e-06
223.0,7.677114901133599e-06
224.0,7.853253081192119e-06
225.0,8.032154309870836e-06
226.0,8.21276985577059e-06
227.0,8.394193040046453e-06
228.0,8.57564301822921e-06
229.0,8.756449679374419e-06
230.0,8.936039886956121e-06
231.0,9.11392512878979e-06
232.0,9.28969055646792e-06
233.0,9.46298533660748e-06
234.0,9.633514204014697e-06
235.0,9.80103010114333e-06
236.0,9.965327779259915e-06
237.0,1.0126238247501381e-05
238.0,1.0283623963440977e-05
239.0,1.043737466592972e-05
240.0,1.0587403766010644e-05
241.0,1.0733645220542407e-05
242.0,1.0876050819606761e-05
243.0,1.1014587834655242e-05
244.0,1.1149236974304549e-05
245.0,1.1279990606740442e-05
246.0,1.1406851212771363e-05
247.0,1.1529830036279168e-05
248.0,1.164894590742893e-05
249.0,1.1764224213162791e-05
250.0,1.1875695997282016e-05
251.0,1.1983397171694306e-05
252.0,1.2087367824429973e-05
253.0,1.2187651612592103e-05
254.0,1.2284295228478811e-05
255.0,1.2377347930083336e-05
256.0,1.2466861127284253e-05
257.0,1.2552888018205774e-05
258.0,1.2635483267494709e-05
259.0,1.2714702723049822e-05
260.0,1.2790603166311059e-05
261.0,1.2863242090923185e-05
262.0,1.2932677508641262e-05
263.0,1.2998967776495647e-05
264.0,1.3062171445711668e-05
265.0,1.3122347127095515e-05
266.0,1.317955337339617e-05
267.0,1.3233848575171992e-05
268.0,1.3285290869068632e-05
269.0,1.3333938057660232e-05
270.0,1.3379847538851765e-05
271.0,1.3423076244103053e-05
272.0,1.3463680584822299e-05
273.0,1.3501716405098457e-05
274.0,1.353723894165086e-05
275.0,1.3570302788708972e-05
276.0,1.3600961867705244e-05
277.0,1.3629269402494231e-05
278.0,1.3655277897083147e-05
279.0,1.3679039118429242e-05
280.0,1.3700604081380532e-05
281.0,1.3720023036921753e-05
282.0,1.3737345463091194e-05
283.0,1.3752620057672399e-05
284.0,1.3765894733817368e-05
285.0,1.3777216616560252e-05
286.0,1.3786632041798742e-05
287.0,1.3794186555935942e-05
288.0,1.3799924917643283e-05
289.0,1.380389110018422e-05
290.0,1.3806128295188937e-05
291.0,1.3806678916959824e-05
292.0,1.3805584607813216e-05
293.0,1.3802886244410137e-05
294.0,1.379862394423389e-05
295.0,1.3792837072659439e-05
296.0,1.3785564251195055e-05
297.0,1.3776843365120532e-05
298.0,1.3766711572654757e-05
299.0,1.3755205313032261e-05
300.0,1.374236031642842e-05
301.0,1.3728211612933868e-05
302.0,1.371279354204942e-05
303.0,1.3696139762931845e-05
304.0,1.3678283263363153e-05
305.0,1.365925637073265e-05
306.0,1.363909076129841e-05
307.0,1.3617817470897893e-05
308.0,1.3595466904437865e-05
309.0,1.3572068846373408e-05
310.0,1.3547652470964045e-05
311.0,1.3522246352228575e-05
312.0,1.3495878473744381e-05
313.0,1.3468576239546706e-05
314.0,1.3440366482813062e-05
315.0,1.3411275477045042e-05
316.0,1.338132894508425e-05
317.0,1.3350552069352882e-05
318.0,1.3318969500964468e-05
319.0,1.3286605369952732e-05
320.0,1.3253483294471175e-05
321.0,1.3219626389659693e-05
322.0,1.3185057277978467e-05
323.0,1.3149798097174192e-05
324.0,1.3113870510309446e-05
325.0,1.3077295714012619e-05
326.0,1.304009444734482e-05
327.0,1.3002287000909639e-05
328.0,1.2963893224867981e-05
329.0,1.2924932537620942e-05
330.0,1.2885423934093928e-05
331.0,1.2845385993821053e-05
332.0,1.2804836888994743e-05
333.0,1.276379439239964e-05
334.0,1.2722275885202222e-05
335.0,1.2680298364612473e-05
336.0,1.2637878451309584e-05
337.0,1.2595032397117294e-05
338.0,1.2551776091765855e-05
339.0,1.2508125070777493e-05
340.0,1.2464094521697121e-05
341.0,1.2419699291827095e-05
342.0,1.2374953893924856e-05
343.0,1.2329872514391254e-05
344.0,1.2284469018181124e-05
345.0,1.223875695646931e-05
346.0,1.2192749572345609e-05
347.0,1.2146459807038282e-05
348.0,1.2099900306411894e-05
349.0,1.2053083426423716e-05
350.0,1.2006021239315897e-05
351.0,1.1958725539269626e-05
352.0,1.1911207847974078e-05
353.0,1.1863479420499297e-05
354.0,1.1815551249994195e-05
355.0,1.1767434074034174e-05
356.0,1.171913837902792e-05
357.0,1.1670674405639722e-05
358.0,1.1622052153918205e-05
359.0,1.1573281388121838e-05
360.0,1.152437164161451e-05
361.0,1.1475332221472012e-05
362.0,1.1426172213287434e-05
363.0,1.1376900485799182e-05
364.0,1.1327525695083029e-05
365.0,1.1278056289430612e-05
366.0,1.1228500512858857e-05
367.0,1.1178866410387044e-05
368.0,1.1129161831060098e-05
369.0,1.1079394433130148e-05
370.0,1.1029571686792131e-05
371.0,1.097970087937432e-05
372.0,1.0929789118190393e-05
373.0,1.0879843334584236e-05
374.0,1.0829870287920193e-05
375.0,1.0779876568456245e-05
376.0,1.0729868601819902e-05
377.0,1.0679852651653296e-05
378.0,1.0629834823354764e-05
379.0,1.057982106738813e-05
380.0,1.0529817182456833e-05
381.0,1.0479828818747448e-05
382.0,1.0429861481172604e-05
383.0,1.0379920532090778e-05
384.0,1.0330011194671554e-05
385.0,1.0280138555644314e-05
386.0,1.0230307568172027e-05
387.0,1.0180523054812583e-05
388.0,1.0130789710176268e-05
389.0,1.0081112103549846e-05
390.0,1.003149468190249e-05
391.0,9.981941771921663e-06
392.0,9.932457583198557e-06
393.0,9.883046210248239e-06
394.0,9.83371163519952e-06
395.0,9.784457730030895e-06
396.0,9.735288259168045e-06
397.0,9.686206881530287e-06
398.0,9.637217152909545e-06
399.0,9.588322528164394e-06
400.0,9.539526363372328e-06
401.0,9.490831918080967e-06
402.0,9.442242357028923e-06
403.0,9.393760752696196e-06
404.0,9.345390086890654e-06
405.0,9.297133252816307e-06
406.0,9.248993057107964e-06
407.0,9.200972221520185e-06
408.0,9.1530733849537e-06
409.0,9.105299105086873e-06
410.0,9.057651860279471e-06
411.0,9.010134051188e-06
412.0,8.96274800252583e-06
413.0,8.91549596473149e-06
414.0,8.868380115631244e-06
415.0,8.821402561687622e-06
416.0,8.774565340231134e-06
417.0,8.727870420313496e-06
418.0,8.681319704599475e-06
419.0,8.634915030735048e-06
420.0,8.588658172722213e-06
421.0,8.542550842433069e-06
422.0,8.496594690753996e-06
423.0,8.450791309438265e-06
424.0,8.405142231730542e-06
425.0,8.359648934386017e-06
426.0,8.314312838309711e-06
427.0,8.26913531018608e-06
428.0,8.224117663560555e-06
429.0,8.17926116016701e-06
430.0,8.13456701076958e-06
431.0,8.090036376773318e-06
432.0,8.045670371001111e-06
433.0,8.001470058706535e-06
434.0,7.95743645915612e-06
435.0,7.913570546004625e-06
436.0,7.869873249103139e-06
437.0,7.826345454715377e-06
438.0,7.782988006962066e-06
439.0,7.739801708802674e-06
440.0,7.696787322937984e-06
441.0,7.65394557245097e-06
442.0,7.611277142154366e-06
443.0,7.568782679290129e-06
444.0,7.526462794266899e-06
445.0,7.484318061719796e-06
446.0,7.4423490214191675e-06
447.0,7.400556178673956e-06
448.0,7.358940005633952e-06
449.0,7.31750094167176e-06
450.0,7.276239394557989e-06
451.0,7.235155740921568e-06
452.0,7.194250326837927e-06
453.0,7.15352346914597e-06
454.0,7.11297545564408e-06
455.0,7.0726065457384325e-06
456.0,7.032416971594724e-06
457.0,6.99240693843145e-06
458.0,6.952576625249155e-06
459.0,6.9129261855676475e-06
460.0,6.873455747685778e-06
461.0,6.8341654161078015e-06
462.0,6.795055271169505e-06
463.0,6.756125370194634e-06
464.0,6.717375748039977e-06
465.0,6.6788064175097616e-06
466.0,6.640417369990152e-06
467.0,6.602208575996756e-06
468.0,6.564179985471925e-06
469.0,6.526331528874154e-06
470.0,6.488663116874252e-06
471.0,6.451174641783353e-06
472.0,6.413865977111518e-06
473.0,6.376736978760237e-06
474.0,6.339787485076465e-06
475.0,6.303017317495538e-06
476.0,6.266426281006294e-06
477.0,6.2300141642381295e-06
478.0,6.193780740706605e-06
479.0,6.157725768001211e-06
480.0,6.121848989526939e-06
481.0,6.086150133949467e-06
482.0,6.05062891589073e-06
483.0,6.015285036308791e-06
484.0,5.9801181832719816e-06
485.0,5.945128031422139e-06
486.0,5.910314243249215e-06
487.0,5.875676468964278e-06
488.0,5.841214346718033e-06
489.0,5.806927503652898e-06
490.0,5.772815555214611e-06
491.0,5.738878106346147e-06
492.0,5.705114751540787e-06
493.0,5.671525074634874e-06
494.0,5.6381086500073515e-06
495.0,5.604865042364595e-06
496.0,5.5717938067072856e-06
497.0,5.538894489702974e-06
498.0,5.506166628471812e-06
499.0,5.4736097522507194e-06
500.0,5.4412233817762774e-06
501.0,5.4090070300599865e-06
502.0,5.376960202089352e-06
503.0,5.345082395631992e-06
504.0,5.313373101306323e-06
505.0,5.281831802503929e-06
506.0,5.250457976263992e-06
507.0,5.219251092704377e-06
508.0,5.188210616107621e-06
509.0,5.157336004275092e-06
510.0,5.1266267094799835e-06
511.0,5.096082178244393e-06
512.0,5.0657018516024984e-06
513.0,5.035485165531739e-06
514.0,5.005431550798232e-06
515.0,4.975540433540387e-06
516.0,4.945811235020004e-06
517.0,4.916243372111986e-06
518.0,4.8868362574966985e-06
519.0,4.857589299668377e-06
520.0,4.82850190315887e-06
521.0,4.799573468799136e-06
522.0,4.770803393721675e-06
523.0,4.742191071667569e-06
524.0,4.713735893066501e-06
525.0,4.685437245347497e-06
526.0,4.657294512587105e-06
527.0,4.629307076500457e-06
528.0,4.601474315697993e-06
529.0,4.573795606446631e-06
530.0,4.5462703225535146e-06
531.0,4.518897835513524e-06
532.0,4.491677514672813e-06
533.0,4.464608727162414e-06
534.0,4.437690838699008e-06
535.0,4.410923212690384e-06
536.0,4.384305211085382e-06
537.0,4.3578361943195565e-06
538.0,4.331515521340471e-06
539.0,4.305342549781031e-06
540.0,4.279316636017944e-06
541.0,4.253437135335544e-06
542.0,4.227703402065876e-06
543.0,4.202114789548736e-06
544.0,4.17667065029871e-06
545.0,4.151370336156517e-06
546.0,4.126213198393199e-06
547.0,4.101198587585392e-06
548.0,4.076325854053577e-06
549.0,4.051594347624397e-06
550.0,4.027003417862259e-06
551.0,4.002552414263408e-06
552.0,3.978240686087242e-06
553.0,3.9540675825782214e-06
554.0,3.930032453072198e-06
555.0,3.906134646950237e-06
556.0,3.882373513877924e-06
557.0,3.8587484037818795e-06
558.0,3.835258666872194e-06
559.0,3.8119036536906324e-06
560.0,3.7886827153725517e-06
561.0,3.7655952036468313e-06
562.0,3.7426404705235604e-06
563.0,3.7198178689251908e-06
564.0,3.6971267525424096e-06
565.0,3.6745664756194403e-06
566.0,3.6521363933444476e-06
567.0,3.6298358617928583e-06
568.0,3.607664237972739e-06
569.0,3.5856208797501235e-06
570.0,3.5637051462812125e-06
571.0,3.5419163975957877e-06
572.0,3.520253994818982e-06
573.0,3.498717300547699e-06
574.0,3.477305678355135e-06
575.0,3.4560184929904638e-06
576.0,3.4348551108749274e-06
577.0,3.413814899402556e-06
578.0,3.3928972277564224e-06
579.0,3.3721014660025444e-06
580.0,3.351426986320316e-06
581.0,3.3308731617753605e-06
582.0,3.3104393674627733e-06
583.0,3.2901249798526095e-06
584.0,3.269929376967554e-06
585.0,3.2498519385887636e-06
586.0,3.229892046005796e-06
587.0,3.210049082496297e-06
588.0,3.1903224328278792e-06
589.0,3.1707114835801767e-06
590.0,3.151215623207056e-06
591.0,3.1318342419111616e-06
592.0,3.11256673162703e-06
593.0,3.0934124865430367e-06
594.0,3.0743709021963235e-06
595.0,3.0554413765220046e-06
596.0,3.0366233091774365e-06
597.0,3.0179161016652688e-06
598.0,2.999319157806476e-06
599.0,2.9808318830311798e-06
600.0,2.962453685137659e-06
601.0,2.9441839736863465e-06
602.0,2.926022160514528e-06
603.0,2.907967659449869e-06
604.0,2.890019886403674e-06
605.0,2.8721782593035417e-06
606.0,2.8544421985010167e-06
607.0,2.836811126144122e-06
608.0,2.8192844666563362e-06
609.0,2.8018616468897787e-06
610.0,2.784542095300885e-06
611.0,2.7673252432986053e-06
612.0,2.7502105236554647e-06
613.0,2.7331973721071282e-06
614.0,2.716285226243741e-06
615.0,2.699473525844799e-06
616.0,2.68276171316637e-06
617.0,2.66614923259759e-06
618.0,2.6496355307572186e-06
619.0,2.633220056603579e-06
620.0,2.6169022613521035e-06
621.0,2.6006815986410497e-06
622.0,2.5845575240562793e-06
623.0,2.568529496023305e-06
624.0,2.5525969746376152e-06
625.0,2.5367594228820086e-06
626.0,2.5210163057815266e-06
627.0,2.5053670907104053e-06
628.0,2.489811247357003e-06
629.0,2.4743482479069935e-06
630.0,2.45897756663611e-06
631.0,2.4436986804277032e-06
632.0,2.428511068142494e-06
633.0,2.413414211571594e-06
634.0,2.398407594136313e-06
635.0,2.38349070229081e-06
636.0,2.368663024276208e-06
637.0,2.353924051183213e-06
638.0,2.3392732760067973e-06
639.0,2.324710194511516e-06
640.0,2.310234304491853e-06
641.0,2.2958451062756237e-06
642.0,2.281542102512491e-06
643.0,2.2673247982130168e-06
644.0,2.253192700714883e-06
645.0,2.2391453197601016e-06
646.0,2.2251821673876646e-06
647.0,2.2113027580781066e-06
648.0,2.197506608549719e-06
649.0,2.183793237928626e-06
650.0,2.1701621677773e-06
651.0,2.1566129217555928e-06
652.0,2.143145026219543e-06
653.0,2.129758009623588e-06
654.0,2.1164514026417635e-06
655.0,2.1032247386952554e-06
656.0,2.0900775531145573e-06
657.0,2.0770093838702336e-06
658.0,2.06401977103644e-06
659.0,2.0511082571793134e-06
660.0,2.0382743869823753e-06
661.0,2.0255177076802974e-06
662.0,2.0128377686057804e-06
663.0,2.0002341215317066e-06
664.0,1.9877063203975415e-06
665.0,1.9752539216818196e-06
666.0,1.9628764837939657e-06
667.0,1.9505735677714026e-06
668.0,1.9383447367003296e-06
669.0,1.9261895560428494e-06
670.0,1.914107593490645e-06
671.0,1.9020984189885588e-06
672.0,1.8901616048093594e-06
673.0,1.8782967254991529e-06
674.0,1.8665033575125064e-06
675.0,1.8547810800984735e-06
676.0,1.8431294742453456e-06
677.0,1.8315481234392037e-06
678.0,1.820036613283969e-06
679.0,1.8085945316562111e-06
680.0,1.797221468595695e-06
681.0,1.7859170163101197e-06
682.0,1.7746807692096306e-06
683.0,1.7635123240359317e-06
684.0,1.7524112793916078e-06
685.0,1.7413772364509643e-06
686.0,1.7304097982034136e-06
687.0,1.7195085699545776e-06
688.0,1.708673159307838e-06
689.0,1.6979031756306066e-06
690.0,1.6871982306131465e-06
691.0,1.676557938330331e-06
692.0,1.6659819144982591e-06
693.0,1.6554697774204975e-06
694.0,1.6450211469192817e-06
695.0,1.6346356457144816e-06
696.0,1.6243128977420108e-06
697.0,1.6140525297326227e-06
698.0,1.6038541700111167e-06
699.0,1.5937174492099259e-06
700.0,1.583642000084388e-06
701.0,1.5736274570666107e-06
702.0,1.5636734569971384e-06
703.0,1.5537796387032261e-06
704.0,1.543945642806006e-06
705.0,1.5341711121859063e-06
706.0,1.524455691683624e-06
707.0,1.5147990278971515e-06
708.0,1.5052007698510277e-06
709.0,1.495660568165632e-06
710.0,1.4861780755825849e-06
711.0,1.4767529468549847e-06
712.0,1.4673848386132607e-06
713.0,1.4580734095681152e-06
714.0,1.4488183200674115e-06
715.0,1.4396192327723988e-06
716.0,1.4304758121079817e-06
717.0,1.4213877242491914e-06
718.0,1.4123546375445747e-06
719.0,1.4033762219835164e-06
720.0,1.3944521497835494e-06
721.0,1.3855820947022604e-06
722.0,1.3767657325165163e-06
723.0,1.36800274089654e-06
724.0,1.3592927994008072e-06
725.0,1.3506355891490552e-06
726.0,1.3420307935607458e-06
727.0,1.3334780974929978e-06
728.0,1.3249771877052548e-06
729.0,1.3165277530950756e-06
730.0,1.3081294838058141e-06
731.0,1.2997820722472375e-06
732.0,1.291485212440744e-06
733.0,1.2832386000807738e-06
734.0,1.2750419328022638e-06
735.0,1.2668949099404196e-06
736.0,1.258797232511946e-06
737.0,1.2507486034503934e-06
738.0,1.242748727229461e-06
739.0,1.2347973101226715e-06
740.0,1.2268940601816148e-06
741.0,1.219038687111697e-06
742.0,1.2112309024117821e-06
743.0,1.2034704188946562e-06
744.0,1.1957569517146623e-06
745.0,1.188090217161712e-06
746.0,1.1804699332521967e-06
747.0,1.1728958200698748e-06
748.0,1.1653675988021532e-06
749.0,1.1578849926674073e-06
750.0,1.1504477262903302e-06
751.0,1.143055526009403e-06
752.0,1.1357081199355776e-06
753.0,1.1284052375245613e-06
754.0,1.1211466098546977e-06
755.0,1.1139319697513966e-06
756.0,1.1067610516557852e-06
757.0,1.0996335914093069e-06
758.0,1.092549326419073e-06
759.0,1.0855079957387844e-06
760.0,1.0785093401276444e-06
761.0,1.0715531014845486e-06
762.0,1.0646390236173046e-06
763.0,1.0577668516960478e-06
764.0,1.0509363323501525e-06
765.0,1.0441472138954976e-06
766.0,1.037399245989037e-06
767.0,1.0306921798720147e-06
768.0,1.0240257682047682e-06
769.0,1.0173997651538454e-06
770.0,1.0108139264170778e-06
771.0,1.0042680090607119e-06


==> DATA/err_data.csv <==
0.0,0.4146593481850193
1.0,0.7053616151695136
2.0,0.02278641582179978
3.0,0.050648910933173925
4.0,0.044831739659539474
5.0,0.037859449410160395
6.0,0.024746657932991845
7.0,0.02208988860518768
8.0,0.01800197234018151
9.0,0.014647242560676852
10.0,0.012247138569556382
11.0,0.010369185771521272
12.0,0.008873653021497369
13.0,0.007642055147271139
14.0,0.006601686479085271
15.0,0.005706587935881209
16.0,0.004927047051331032
17.0,0.004243018574296478
18.0,0.0036402228775739513
19.0,0.0031078938181092735
20.0,0.002637492192090399
21.0,0.0022219707871776657
22.0,0.0018553528361734278
23.0,0.0015324917392281637
24.0,0.00124894322057821
25.0,0.0010009226976001471
26.0,0.0007853590179378348
27.0,0.0006001173995354231
28.0,0.00044460803710990834
29.0,0.00032132120241181724
30.0,0.0002387714634690373
31.0,0.00020983617196065963
32.0,0.00023057233621789872
33.0,0.00027602915284026877
34.0,0.000327323686826053
35.0,0.0003764834684587315
36.0,0.0004207237793092455
37.0,0.00045927381346564023
38.0,0.0004921523614693495
39.0,0.0005196928860059355
40.0,0.000542346340749164
41.0,0.0005605941508183266
42.0,0.0005749084768621305
43.0,0.0005857342143324282
44.0,0.0005934815247783738
45.0,0.00059852365022196
46.0,0.0006011974122801461
47.0,0.0006018050521502852
48.0,0.0006006166933758273
49.0,0.0005978730357872385
50.0,0.000593788065797055
51.0,0.0005885516668748335
52.0,0.0005823320703296001
53.0,0.000575278119128943
54.0,0.0005675213364395722
55.0,0.000559177801521997
56.0,0.0005503498417332404
57.0,0.0005411275526196218
58.0,0.0005315901595218879
59.0,0.00052180723448437
60.0,0.000511839781987668
61.0,0.0005017412063728328
62.0,0.0004915581729832795
63.0,0.00048133137410786127
64.0,0.0004710962098518954
65.0,0.00046088339311843476
66.0,0.00045071948698206555
67.0,0.00044062738190333065
68.0,0.00043062671944600275
69.0,0.0004207342684594172
70.0,0.00041096425903539485
71.0,0.00040132867897240283
72.0,0.0003918375369540229
73.0,0.0003824990961798321
74.0,0.00037332008177086667
75.0,0.00036430586489250065
76.0,0.00035546062621203236
77.0,0.0003467875010075442
78.0,0.0003382887079844418
79.0,0.0003299656636230216
80.0,0.00032181908367356215
81.0,0.00031384907323288666
82.0,0.0003060552066741734
83.0,0.0002984365985572785
84.0,0.00029099196652214985
85.0,0.0002837196870526111
86.0,0.0002766178448988066
87.0,0.00026968427685941226
88.0,0.00026291661054538966
89.0,0.00025631229867850816
90.0,0.0002498686494145074
91.0,0.00024358285312845436
92.0,0.00023745200605247143
93.0,0.0002314731311076184
94.0,0.00022564319624153507
95.0,0.00021995913054290603
96.0,0.00021441783837842338
97.0,0.0002090162117678341
98.0,0.0002037511411929885
99.0,0.00019861952501028875
100.0,0.0001936182776234864
101.0,0.0001887443365528263
102.0,0.00018399466852146192
103.0,0.00017936627467143726
104.0,0.00017485619500360648
105.0,0.0001704615121309713
106.0,0.00016617935442112116
107.0,0.00016200689859847676
108.0,0.00015794137186749005
109.0,0.00015398005361258387
110.0,0.00015012027672374592
111.0,0.00014635942859180572
112.0,0.0001426949518135429
113.0,0.00013912434464085228
114.0,0.00013564516120555703
115.0,0.00013225501154820053
116.0,0.00012895156147591985
117.0,0.00012573253227048968
118.0,0.00012259570026814607
119.0,0.00011953889632761705
120.0,0.00011656000520254325
121.0,0.00011365696483263463
122.0,0.00011082776556561665
123.0,0.00010807044932137455
124.0,0.00010538310870772504
125.0,0.00010276388609760746
126.0,0.00010021097267387533
127.0,9.772260745063428e-05
128.0,9.529707627479959e-05
129.0,9.293271081542033e-05
130.0,9.062788754391065e-05
131.0,8.838102671077929e-05
132.0,8.619059132073486e-05
133.0,8.405508611138004e-05
134.0,8.197305653617587e-05
135.0,7.994308775575953e-05
136.0,7.796380363952701e-05
137.0,7.603386577733182e-05
138.0,7.415197250565732e-05
139.0,7.231685794801592e-05
140.0,7.052729107026519e-05
141.0,6.878207475271679e-05
142.0,6.708004487932565e-05
143.0,6.542006944519091e-05
144.0,6.380104768099965e-05
145.0,6.22219091973142e-05
146.0,6.0681613147174394e-05
147.0,5.917914740744262e-05
148.0,5.771352777987812e-05
149.0,5.628379721064073e-05
150.0,5.4889025028885996e-05
151.0,5.352830620541616e-05
152.0,5.2200760628120244e-05
153.0,5.090553239812532e-05
154.0,4.9641789142723364e-05
155.0,4.8408721347779355e-05
156.0,4.720554170679076e-05
157.0,4.6031484488678824e-05
158.0,4.488580492191217e-05
159.0,4.3767778596464946e-05
160.0,4.267670088132183e-05
161.0,4.1611886359867927e-05
162.0,4.057266827942706e-05
163.0,3.955839801773661e-05
164.0,3.8568444563808584e-05
165.0,3.760219401439959e-05
166.0,3.665904908428858e-05
167.0,3.5738428631034294e-05
168.0,3.48397671933877e-05
169.0,3.3962514543947886e-05
170.0,3.310613525268544e-05
171.0,3.2270108266653815e-05
172.0,3.145392649828573e-05
173.0,3.0657096428916137e-05
174.0,2.987913772228641e-05
175.0,2.911958284930958e-05
176.0,2.837797672571682e-05
177.0,2.7653876357907986e-05
178.0,2.6946850501554447e-05
179.0,2.6256479328598162e-05
180.0,2.5582354106032802e-05
181.0,2.492407688166782e-05
182.0,2.4281260181754027e-05
183.0,2.365352671627869e-05
184.0,2.3040509092954296e-05
185.0,2.2441849540845573e-05
186.0,2.185719964030829e-05
187.0,2.1286220063080557e-05
188.0,2.072858031880278e-05
189.0,2.018395850937559e-05
190.0,1.9652041090787915e-05
191.0,1.913252264189678e-05
192.0,1.862510564067144e-05
193.0,1.812950024560373e-05
194.0,1.7645424085800075e-05
195.0,1.7172602055271987e-05
196.0,1.671076611534087e-05
197.0,1.625965510060963e-05
198.0,1.581901453354912e-05
199.0,1.5388596441787638e-05
200.0,1.4968159183364901e-05
201.0,1.4557467275372397e-05
202.0,1.4156291229261945e-05
203.0,1.3764407389418499e-05
204.0,1.3381597778601163e-05
205.0,1.3007649946778147e-05
206.0,1.2642356824146404e-05
207.0,1.2285516580913257e-05
208.0,1.1936932488337755e-05
209.0,1.1596412786941805e-05
210.0,1.1263770556503184e-05
211.0,1.0938823592117247e-05
212.0,1.0621394282748166e-05
213.0,1.0311309494385676e-05
214.0,1.0008400457105813e-05
215.0,9.712502655612474e-06
216.0,9.423455723372421e-06
217.0,9.141103340925807e-06
218.0,8.865293137384533e-06
219.0,8.595876595432279e-06
220.0,8.33270896044406e-06
221.0,8.075649152841004e-06
222.0,7.824559683595454e-06
223.0,7.579306573816641e-06
224.0,7.339759278232155e-06
225.0,7.105790611972874e-06
226.0,6.877276680384404e-06
227.0,6.654096814391659e-06
228.0,6.436133508362026e-06
229.0,6.223272362945264e-06
230.0,6.0154020316642495e-06
231.0,5.812414172757604e-06
232.0,5.6142034055484275e-06
233.0,5.42066727145211e-06
234.0,5.2317062023699235e-06
235.0,5.04722349278362e-06
236.0,4.8671252810431615e-06
237.0,4.691320535791991e-06
238.0,4.519721052670723e-06
239.0,4.352241458652699e-06
240.0,4.188799228061543e-06
241.0,4.029314708878839e-06
242.0,3.8737111643938256e-06
243.0,3.7219148286714734e-06
244.0,3.5738549807959153e-06
245.0,3.429464039205214e-06
246.0,3.288677680741157e-06
247.0,3.151434987017977e-06
248.0,3.0176786248644512e-06
249.0,2.8873550653240477e-06
250.0,2.760414848749121e-06
251.0,2.6368129056881537e-06
252.0,2.5165089418260677e-06
253.0,2.3994679037009136e-06
254.0,2.2856605344938284e-06
255.0,2.1750640454319644e-06
256.0,2.067662918527356e-06
257.0,1.963449871435293e-06
258.0,1.86242701231592e-06
259.0,1.7646072223999342e-06
260.0,1.6700158033447423e-06
261.0,1.5786924346744492e-06
262.0,1.4906934784661883e-06
263.0,1.406094669232397e-06
264.0,1.3249941974956553e-06
265.0,1.2475161606185285e-06
266.0,1.1738142746561954e-06
267.0,1.1040756167130901e-06
268.0,1.0385239602424627e-06


==> DATA/price_TP_data.csv <==
1.0,0.4195886744234042,0.3595326300672873,0.2103477679469628
2.0,0.40546319002980147,0.35317774151233816,0.2098950956517328
3.0,0.39755592504962944,0.3484405347191304,0.20844896662176954
4.0,0.39381312912640143,0.3462080171580922,0.20788671427680971
5.0,0.39176183085156624,0.34503037222940863,0.20756041877945794
6.0,0.3905375447853958,0.34434500374571536,0.20735833542990617
7.0,0.3897626243925363,0.3439187736933673,0.20722671788940694
8.0,0.3892502916104543,0.3436405651855885,0.20713762954911194
9.0,0.38889990251678436,0.34345210026559697,0.20707546193581206
10.0,0.3886536563163216,0.34332059353428007,0.2070309894576535
11.0,0.3884766698751453,0.34322657790659694,0.20699850996401076
12.0,0.3883470354374901,0.3431579860002875,0.2069743685107152
13.0,0.38825053540725696,0.3431070691653322,0.20695615043105164
14.0,0.38817768522633445,0.34306870319501837,0.20694221910151378
15.0,0.3881220072782423,0.3430394135638871,0.20693144059181473
16.0,0.3880789867548237,0.34301679296911625,0.20692301410085845
17.0,0.38804542047678325,0.3429991418638795,0.20691636450973325
18.0,0.38801899990389316,0.3429852403354449,0.20691107258112382
19.0,0.3879980378597607,0.3429741997662004,0.20690682861216103
20.0,0.3879812857409277,0.34296536428035174,0.20690340105740476
21.0,0.3879678090032379,0.3429582440050747,0.20690061491515163
22.0,0.38795690094904633,0.34295246909671356,0.20689833660507692
23.0,0.38794802214751023,0.3429477575795808,0.20689646323723476
24.0,0.3879407572935,0.34294389253113106,0.2068949148987883
25.0,0.38793478410817583,0.34294070569022395,0.20689362904435313
26.0,0.3879298506682052,0.34293806554231626,0.20689255637201592
27.0,0.38792575870852475,0.3429358685657237,0.2068916577612745
28.0,0.3879223512074137,0.34293403273653955,0.20689090197844945
29.0,0.38791950307408557,0.34293249266521675,0.20689026394246834
30.0,0.3879171141061699,0.34293119592390037,0.20688972340371098
31.0,0.38791510362308995,0.3429301002509755,0.20688926393003396
32.0,0.38791340634732174,0.3429291714075542,0.20688887212312723
33.0,0.38791196922222937,0.34292838152246763,0.20688853700891896
34.0,0.38791074893806715,0.3429277078061237,0.20688824956045543
35.0,0.38790970999719143,0.34292713154490506,0.20688800232230237
36.0,0.3879088231925355,0.3429266373103832,0.2068877891132478
37.0,0.38790806440478376,0.3429262123340765,0.20688760478976392
38.0,0.3879074136467593,0.34292584601055154,0.20688744505688794
39.0,0.38790685430063643,0.34292552950059807,0.20688730631631064
40.0,0.38790637250634374,0.3429252554128559,0.20688718554381302
41.0,0.38790595666910455,0.34292501754725957,0.20688708018996382
42.0,0.3879055970613018,0.34292481068743336,0.20688698809934036
43.0,0.3879052854993573,0.3429246304320255,0.20688690744456484
44.0,0.3879050150805259,0.3429244730571562,0.2068868366722421
45.0,0.3879047799677403,0.3429243354038325,0.20688677445849557
46.0,0.3879045752131422,0.34292421478547586,0.2068867196722744
47.0,0.38790439661287635,0.34292410891171765,0.20688667134497638
48.0,0.3879042405872406,0.3429240158253989,0.20688662864522134
49.0,0.3879041040814708,0.3429239338503274,0.20688659085783956
50.0,0.3879039844833735,0.3429238615478263,0.20688655736632092
51.0,0.38790387955475836,0.34292379768049425,0.20688652763811433
52.0,0.3879037873742087,0.3429237411818957,0.2068865012122821


==> DATA/price_TTS_data.csv <==
1.0,0.2550337609704948,0.23105357698287682,0.5139126620466283
2.0,0.27054101492522165,0.23877647134684057,0.4906825137279378
3.0,0.3003707160536458,0.26423706484293125,0.43539221910342296
4.0,0.32262446696325797,0.2861901896574962,0.39118534337924576
5.0,0.3418406535331742,0.30720855150811605,0.3509507949587098
6.0,0.3570142478777706,0.32515876913337843,0.3178269829888511
7.0,0.36876062649826086,0.3396943259656403,0.2915450475360989
8.0,0.3780248348641619,0.35115313171070894,0.27082203342512917
9.0,0.3855618707742841,0.36003345997640945,0.25440466924930644
10.0,0.3918788610458984,0.3668240147007661,0.24129712425333544
11.0,0.39730286560322614,0.3719505263885489,0.23074660800822486
12.0,0.40204720528745547,0.3757637334440836,0.22218906126846097
13.0,0.4062546095973775,0.37854492890176766,0.21520046150085484
14.0,0.41002331645362194,0.3805169991974072,0.2094596843489708
15.0,0.41342304332094126,0.38185566823260536,0.20472128844645335
16.0,0.4165049562908781,0.3826992391955111,0.20079580451361084
17.0,0.4193079729247321,0.3831565445570988,0.1975354825181691
18.0,0.4218627775121992,0.383313273265859,0.1948239492219418
19.0,0.42419439372072026,0.3832369512224683,0.19256865505681145
20.0,0.42632384315809985,0.3829808430088798,0.19069531383302035
21.0,0.4282692234303781,0.3825870031396336,0.18914377342998837
22.0,0.43004641698328755,0.38208866176677403,0.18786492124993848
23.0,0.4316695647142196,0.38151209131558356,0.1868183439701969
24.0,0.4331513893425226,0.3808780687962123,0.1859705418612652
25.0,0.4345034224393106,0.3802030231791093,0.18529355438158
26.0,0.43573616929281944,0.3794999372812863,0.1847638934258944
27.0,0.43685923327213044,0.3787790580621841,0.1843617086656855
28.0,0.4378814134182757,0.37804845716052216,0.18407012942120216
29.0,0.43881078396616013,0.377314474159825,0.18387474187401484
30.0,0.43965476132195075,0.376582067842589,0.18376317083546023
31.0,0.44042016201401113,0.37585509510234333,0.18372474288364551
32.0,0.44111325387218986,0.37513653285588133,0.18375021327192875
33.0,0.441739801897505,0.374428654945566,0.1838315431569291
34.0,0.4423051097885263,0.37373317342080004,0.18396171679067372
35.0,0.4428140577818319,0.37305135156675523,0.18413459065141283
36.0,0.4432711372718752,0.3723840944751974,0.18434476825292737
37.0,0.44368048255622416,0.3717320217251562,0.18458749571861974
38.0,0.44404589997754673,0.37109552578212945,0.18485857424032381
39.0,0.44437089468645025,0.37047481897333545,0.18515428634021425
40.0,0.4446586952184744,0.36986997130686705,0.18547133347465844
41.0,0.44491227605750194,0.3692809409386923,0.1858067830038058
42.0,0.44513437834251185,0.36870759872562753,0.18615802293186065
43.0,0.44532752886254695,0.3681497480132788,0.18652272312417417
44.0,0.4454940574745666,0.36760714057890187,0.18689880194653155
45.0,0.44563611306973455,0.36707948946726265,0.18728439746300285
46.0,0.445755678205204,0.3665664793128507,0.18767784248194527
47.0,0.4458545825104113,0.36606777462635254,0.18807764286323614
48.0,0.44593451496918235,0.3655830264310136,0.18848245859980411
49.0,0.4459970351715681,0.36511187756058905,0.1888910872678428
50.0,0.4460435836222633,0.36465396687123736,0.18930244950649935
51.0,0.44607549118573886,0.364208932571967,0.18971557624229402
52.0,0.44609398774186165,0.363776414839768,0.1901295974183704
53.0,0.4461002101197806,0.3633560578544809,0.1905437320257385
54.0,0.44609520937225355,0.36294751136332004,0.19095727926442627
55.0,0.44607995744735385,0.3625504318645868,0.19136961068805936
56.0,0.4460553533096427,0.3621644834835719,0.1917801632067855
57.0,0.44602222855840107,0.3617893386001984,0.19218843284140055
58.0,0.44598135258637206,0.3614246782770049,0.19259396913662308
59.0,0.4459334373186528,0.36107019252714484,0.1929963701542024
60.0,0.44587914156788794,0.36072558045478664,0.19339527797732547
61.0,0.44581907503870644,0.3603905502943489,0.19379037466694465
62.0,0.4457538020114298,0.3600648193701272,0.19418137861844306
63.0,0.4456838447324012,0.35974811399388446,0.1945680412737144
64.0,0.4456096865358571,0.35944016931470774,0.19495014414943523
65.0,0.4455317747200436,0.3591407291327527,0.19532749614720354
66.0,0.44545052319826267,0.3588495456863031,0.1956999311154343
67.0,0.44536631494369583,0.35856637941976544,0.19606730563653862
68.0,0.44527950424519114,0.35829099873874587,0.196429497016063
69.0,0.4451904187896716,0.35802317975713566,0.19678640145319276
70.0,0.44509936158545527,0.35776270604014493,0.19713793237439986
71.0,0.4450066127395179,0.35750936834640307,0.19748401891407907
72.0,0.44491243110059486,0.35726296437157956,0.19782460452782566
73.0,0.4448170557789813,0.35702329849543446,0.1981596457255842
74.0,0.44472070755295473,0.3567901815337597,0.19848911091328558
75.0,0.44462359017088354,0.3565634304963115,0.19881297933280487
76.0,0.44452589155731415,0.3563428683515406,0.19913124009114525
77.0,0.44442778493061824,0.3561283237986849,0.19944389127069684
78.0,0.4443294298391433,0.3559196310476009,0.19975093911325587
79.0,0.44423097312221976,0.35571662960655204,0.2000523972712282
80.0,0.44413254980185035,0.35551916407805295,0.20034828612009656
81.0,0.444034283910419,0.3553270839627669,0.2006386321268141
82.0,0.4439362892593147,0.35514024347138057,0.20092346726930474
83.0,0.44383867015296613,0.3549585013443207,0.20120282850271312
84.0,0.44374152205241063,0.3547817206791305,0.20147675726845893
85.0,0.44364493219218815,0.35460976876529204,0.20174529904251975
86.0,0.4435489801540466,0.3544425169262566,0.20200850291969677
87.0,0.4434537384006593,0.35427984036842713,0.2022664212309134
88.0,0.44335927277230786,0.35412161803682873,0.2025191091908634
89.0,0.44326564294924087,0.3539677324771949,0.20276662457356423
90.0,0.4431729028822141,0.3538180697041992,0.20300902741358673
91.0,0.44308110119351407,0.35367251907555963,0.20324637973092627
92.0,0.44299028155059345,0.35353097317174953,0.203478745277657
93.0,0.442900483014278,0.35339332768105436,0.2037061893046676
94.0,0.4428117403633583,0.3532594812897192,0.20392877834692258
95.0,0.44272408439723704,0.35312933557694104,0.2041465800258219
96.0,0.44263754221817925,0.3530027949144702,0.2043596628673504
97.0,0.44255213749459404,0.3528797663705903,0.20456809613481558
98.0,0.4424678907066697,0.35276015961826096,0.20477194967506923
99.0,0.4423848193755877,0.3526438868472131,0.2049712937771992
100.0,0.44230293827744654,0.35253086267979783,0.20516619904275563
101.0,0.44222225964294704,0.3524210040904007,0.20535673626665227
102.0,0.4421427933438111,0.35231423032823916,0.20554297632794963
103.0,0.4420645470668368,0.35221046284337465,0.20572499008978853
104.0,0.4419875264764264,0.35210962521577427,0.2059028483077993
105.0,0.4419117353663647,0.35201164308727173,0.2060766215463636
106.0,0.44183717580156884,0.3519164440962793,0.20624638010215188
107.0,0.4417638482504802,0.3518239578151146,0.20641219393440524
108.0,0.4416917517087198,0.351734115689812,0.20657413260146812
109.0,0.4416208838145889,0.35164685098229553,0.2067322652031156
110.0,0.4415512409569499,0.3515620987147965,0.20688666032825367
111.0,0.4414828183759925,0.35147979561640735,0.20703738600760008
112.0,0.4414156102573483,0.3513998800716675,0.20718450967098412
113.0,0.4413496098199903,0.35132229207108245,0.20732809810892727
114.0,0.4412848093983216,0.35124697316348474,0.2074682174381937
115.0,0.4412212005188298,0.35117386641015014,0.20760493307102001
116.0,0.4411587739716599,0.35110291634058444,0.20773830968775567
117.0,0.4410975198774319,0.3510340689099052,0.2078684112126629
118.0,0.44103742774961097,0.35096727145774403,0.20799530079264503
119.0,0.4409784865527144,0.35090247266859936,0.20811904077868634
120.0,0.44092068475662166,0.35083962253357553,0.20823969270980283
121.0,0.44086401038723816,0.350778672313445,0.2083573172993169
122.0,0.44080845107374267,0.3507195745029752,0.20847197442328225
123.0,0.4407539940926377,0.3506622827964649,0.2085837231108974
124.0,0.44070062640880525,0.3506067520544382,0.20869262153675666
125.0,0.44064833471375703,0.3505529382714441,0.2087987270147989
126.0,0.4405971054612582,0.35050079854491845,0.20890209599382337
127.0,0.44054692490048913,0.35045029104505976,0.20900278405445102
128.0,0.44049777910690174,0.35040137498568014,0.2091008459074181
129.0,0.44044965401091524,0.35035401059598853,0.20919633539309618
130.0,0.4404025354245881,0.35030815909327045,0.20928930548214147
131.0,0.44035640906639273,0.35026378265642716,0.20937980827718009
132.0,0.4403112605842136,0.35022084440034085,0.20946789501544563
133.0,0.4402670755766793,0.350179308351032,0.20955361607228873
134.0,0.44022383961293515,0.3501391394215802,0.20963702096548467
135.0,0.44018153825095263,0.3501003033887774,0.20971815836027
136.0,0.440140157054469,0.3500627668704868,0.20979707607504422
137.0,0.4400996816086438,0.35002649730368,0.20987382108767613
138.0,0.440060097534512,0.3499914629231283,0.20994843954235964
139.0,0.44002139050231054,0.34995763274072317,0.21002097675696635
140.0,0.4399835462437495,0.3499249765254033,0.21009147723084726
141.0,0.4399465505632951,0.34989346478366656,0.2101599846530383
142.0,0.439910389348526,0.3498630687406463,0.21022654191082774
143.0,0.43987504857962306,0.3498337603217311,0.21029119109864577
144.0,0.43984051433804794,0.34980551213471023,0.21035397352724186
145.0,0.4398067728144606,0.34977829745242583,0.21041492973311354
146.0,0.43977381031592744,0.3497520901959148,0.21047409948815773
147.0,0.43974161327246225,0.349726864918024,0.21053152180951368
148.0,0.43971016824294634,0.34970259678748283,0.21058723496957088
149.0,0.4396794619204653,0.3496792615734169,0.21064127650611775
150.0,0.4396494811371029,0.3496568356302908,0.21069368323260623
151.0,0.4396202128682249,0.34963529588326336,0.2107444912485117
152.0,0.4395916442362889,0.3496146198139434,0.21079373594976777
153.0,0.4395637625142097,0.3495947854465326,0.2108414520392577
154.0,0.43953655512831086,0.34957577133434453,0.21088767353734458
155.0,0.43951000966088893,0.34955755654668585,0.2109324337924252
156.0,0.4394841138524179,0.34954012065608986,0.21097576549149225
157.0,0.43945885560341713,0.3495234437258912,0.21101770067069173
158.0,0.43943422297600565,0.3495075062981312,0.2110582707258631
159.0,0.43941020419516624,0.34949228938178356,0.21109750642305028
160.0,0.4393867876497364,0.3494777744412906,0.211135437908973
161.0,0.43936396189314864,0.3494639433854016,0.2111720947214498
162.0,0.4393417156439354,0.3494507785563028,0.21120750579976189
163.0,0.43932003778601675,0.3494382627190318,0.21124169949495153
164.0,0.4392989173687862,0.3494263790511671,0.21127470358004674
165.0,0.4392783436070094,0.3494151111327852,0.21130654526020537
166.0,0.43925830588055026,0.34940444293667705,0.21133725118277272
167.0,0.4392387937339361,0.3493943588188166,0.21136684744724732
168.0,0.43921979687577606,0.34938484350907467,0.2113953596151493
169.0,0.4392013051780427,0.34937588210217013,0.21142281271978713
170.0,0.4391833086752282,0.34936746004885255,0.21144923127591922
171.0,0.43916579756338553,0.3493595631473093,0.2114746392893051
172.0,0.4391487621990633,0.3493521775347912,0.21149906026614548
173.0,0.43913219309814455,0.3493452896794498,0.21152251722240575
174.0,0.43911608093459614,0.3493388863723816,0.21154503269302227
175.0,0.4391004165391384,0.34933295471987263,0.2115666287409889
176.0,0.43908519089784076,0.34932748213583814,0.21158732696632107
177.0,0.43907039515065105,0.34932245633445175,0.21160714851489715
178.0,0.4390560205898656,0.3493178653229596,0.21162611408717488
179.0,0.4390420586585442,0.34931369739467366,0.21164424394678216
180.0,0.4390285009488781,0.34930994112214014,0.2116615579289817
181.0,0.439015339200514,0.3493065853504778,0.21167807544900819
182.0,0.43900256529884085,0.349303619190881,0.21169381551027822
183.0,0.43899017127324247,0.34930103201428486,0.21170879671247267
184.0,0.438978149295322,0.3492988134451866,0.2117230372594915
185.0,0.4389664916771006,0.34929695335561917,0.21173655496728028
186.0,0.43895519086919554,0.34929544185927414,0.2117493672715304
187.0,0.4389442394589801,0.3492942693057682,0.2117614912352517
188.0,0.43893363016872927,0.3492934262750519,0.21177294355621884
189.0,0.4389233558537541,0.3492929035719539,0.21178374057429195
190.0,0.43891340950052743,0.3492926922208604,0.21179389827861217
191.0,0.4389037842248038,0.3492927834605232,0.21180343231467302
192.0,0.43889447326973596,0.3492931687389954,0.21181235799126863
193.0,0.43888547000399036,0.3492938397086904,0.21182069028731912
194.0,0.4388767679198636,0.349294788221561,0.21182844385857544
195.0,0.43886836063140133,0.34929600632439545,0.2118356330442033
196.0,0.4388602418725229,0.3492974862542282,0.21184227187324897
197.0,0.4388524054951519,0.34929922043386147,0.2118483740709867
198.0,0.4388448454673546,0.3493012014674953,0.21185395306515015
199.0,0.438837555871488,0.3493034221364634,0.21185902199204854
200.0,0.43883053090235924,0.3493058753950717,0.21186359370256908
201.0,0.43882376486539576,0.349308554366537,0.21186768076806714
202.0,0.43881725217482964,0.3493114523390248,0.21187129548614556
203.0,0.4388109873518957,0.34931456276178,0.21187444988632428
204.0,0.4388049650230444,0.3493178792413532,0.21187715573560248
205.0,0.4387991799181709,0.3493213955379156,0.21187942454391365
206.0,0.43879362686886064,0.349325105561663,0.21188126756947628
207.0,0.43878830080665265,0.3493290033693066,0.21188269582404068
208.0,0.4387831967613201,0.34933308316064593,0.21188372007803405
209.0,0.4387783098591696,0.34933733927522526,0.21188435086560517
210.0,0.4387736353213601,0.3493417661890696,0.21188459848957034
211.0,0.43876916846224073,0.34934635851149737,0.21188447302626184
212.0,0.4387649046877085,0.3493511109820106,0.21188398433028088
213.0,0.43876083949358596,0.34935601846725794,0.21188314203915598
214.0,0.43875696846402046,0.3493610759580704,0.21188195557790912
215.0,0.4387532872699023,0.34936627856656727,0.21188043416353053
216.0,0.43874979166730577,0.34937162152333046,0.2118785868093637
217.0,0.43874647749594986,0.3493771001746472,0.2118764223294029
218.0,0.4387433406776809,0.3493827099798158,0.2118739493425034
219.0,0.4387403772149764,0.34938844650851675,0.21187117627650692
220.0,0.4387375831894702,0.34939430543824584,0.21186811137228384
221.0,0.4387349547604998,0.3494002825518074,0.2118647626876928
222.0,0.4387324881636736,0.3494063737348666,0.21186113810145982
223.0,0.43873017970946143,0.3494125749735603,0.21185724531697836
224.0,0.43872802578180525,0.3494188823521633,0.2118530918660315
225.0,0.4387260228367523,0.34942529205080974,0.21184868511243796
226.0,0.4387241674011083,0.3494318003432688,0.21184403225562284
227.0,0.43872245607111326,0.3494384035947714,0.21183914033411538
228.0,0.43872088551113697,0.34944509825988895,0.2118340162289739
229.0,0.4387194524523978,0.3494518808804615,0.21182866666714076
230.0,0.43871815369169903,0.34945874808357413,0.21182309822472675
231.0,0.43871698609018933,0.3494656965795819,0.21181731733022865
232.0,0.4387159465721418,0.34947272316017913,0.21181133026767895
233.0,0.4387150321237537,0.34947982469651595,0.2118051431797304
234.0,0.43871423979196683,0.3494869981373569,0.21179876207067633
235.0,0.43871356668330813,0.3494942405072841,0.21179219280940778
236.0,0.43871300996274926,0.34950154890494173,0.21178544113230904
237.0,0.4387125668525869,0.34950892050132076,0.21177851264609243
238.0,0.43871223463134146,0.349516352538085,0.21177141283057366
239.0,0.43871201063267556,0.34952384232593525,0.2117641470413892
240.0,0.438711892244332,0.3495313872430114,0.21175672051265645
241.0,0.43871187690708946,0.3495389847333327,0.21174913835957787
242.0,0.43871196211373703,0.34954663230527255,0.2117414055809904
243.0,0.43871214540806813,0.3495543275300705,0.21173352706186147
244.0,0.4387124243838907,0.3495620680403776,0.21172550757573172
245.0,0.43871279668405677,0.3495698515288362,0.2117173517871071
246.0,0.4387132599995087,0.34957767574669196,0.21170906425379932
247.0,0.4387138120683435,0.34958553850243856,0.21170064942921787
248.0,0.4387144506748933,0.3495934376604937,0.211692111664613
249.0,0.4387151736488235,0.3496013711399053,0.21168345521127113
250.0,0.4387159788642475,0.3496093369130881,0.2116746842226643
251.0,0.43871686423885725,0.3496173330045893,0.2116658027565534
252.0,0.4387178277330702,0.34962535748988255,0.21165681477704723
253.0,0.43871886734919263,0.3496334084941897,0.2116477241566177
254.0,0.4387199811305974,0.3496414841913303,0.21163853467807228
255.0,0.4387211671609186,0.3496495828025969,0.21162925003648458
256.0,0.4387224235632601,0.34965770259565626,0.21161987384108366
257.0,0.43872374849941964,0.3496658418834767,0.2116104096171035
258.0,0.4387251401691276,0.34967399902327934,0.21160086080759302
259.0,0.43872659680929954,0.34968217241551314,0.21159123077518718
260.0,0.438728116693304,0.3496903605028548,0.2115815228038411
261.0,0.43872969813024315,0.3496985617692302,0.21157174010052673
262.0,0.43873133946424775,0.34970677473885914,0.2115618857968932
263.0,0.43873303907378564,0.34971499797532174,0.2115519629508925
264.0,0.43873479537098353,0.3497232300806465,0.21154197454836998
265.0,0.4387366068009608,0.3497314696944185,0.21153192350462072
266.0,0.43873847184117787,0.3497397154929088,0.21152181266591324
267.0,0.4387403890007956,0.34974796618822374,0.21151164481098064
268.0,0.4387423568200475,0.34975622052747307,0.2115014226524794
269.0,0.43874437386962467,0.3497644772919577,0.21149114883841771
270.0,0.4387464387500717,0.3497727352963756,0.2114808259535527
271.0,0.4387485500911952,0.3497809933880463,0.2114704565207585
272.0,0.43875070655148285,0.3497892504461528,0.2114600430023644
273.0,0.43875290681753476,0.34979750538100035,0.211449587801465
274.0,0.43875514960350487,0.34980575713329315,0.21143909326320198
275.0,0.4387574336505545,0.34981400467342677,0.2114285616760188
276.0,0.43875975772631476,0.3498222470007967,0.21141799527288843
277.0,0.43876212062436176,0.34983048314312337,0.21140739623251487
278.0,0.4387645211636999,0.34983871215579115,0.21139676668050897
279.0,0.43876695818825656,0.3498469331212041,0.2113861086905393
280.0,0.4387694305663865,0.3498551451481551,0.21137542428545839
281.0,0.4387719371903859,0.3498633473712096,0.21136471543840452
282.0,0.43877447697601535,0.3498715389501041,0.21135398407388065
283.0,0.4387770488620332,0.349879719069157,0.21134323206880987
284.0,0.4387796518097378,0.34988788693669387,0.21133246125356822
285.0,0.43878228480251824,0.3498960417844857,0.21132167341299607
286.0,0.4387849468454142,0.34990418286719904,0.21131087028738677
287.0,0.43878763696468487,0.3499123094618597,0.2113000535734555
288.0,0.43879035420738577,0.3499204208673278,0.21128922492528643
289.0,0.43879309764095464,0.3499285164037851,0.2112783859552603
290.0,0.4387958663528045,0.34993659541223393,0.21126753823496158
291.0,0.43879865944992563,0.3499446572540075,0.21125668329606695
292.0,0.4388014760584951,0.34995270131029066,0.21124582263121425
293.0,0.4388043153234939,0.3499607269816528,0.2112349576948532
294.0,0.43880717640833194,0.3499687336875902,0.21122408990407787
295.0,0.43881005849448,0.3499767208660787,0.21121322063944128
296.0,0.4388129607811094,0.34998468797313775,0.21120235124575282
297.0,0.43881588248473885,0.3499926344824025,0.2111914830328586
298.0,0.4388188228388877,0.35000055988470735,0.21118061727640494
299.0,0.4388217810937367,0.35000846368767735,0.21116975521858594
300.0,0.4388247565157953,0.35001634541533,0.21115889806887483
301.0,0.438827748387575,0.3500242046076853,0.21114804700473966
302.0,0.4388307560072705,0.350032040820385,0.2111372031723443
303.0,0.43883377868844575,0.3500398536243206,0.21112636768723367
304.0,0.4388368157597264,0.35004764260526866,0.2111155416350049
305.0,0.43883986656449975,0.3500554073635361,0.21110472607196432
306.0,0.4388429304606186,0.3500631475136116,0.21109392202576968
307.0,0.4388460068201132,0.3500708626838269,0.21108313049605978
308.0,0.4388490950289066,0.35007855251602366,0.2110723524550697
309.0,0.4388521944865373,0.35008621666522916,0.2110615888482336
310.0,0.4388553046058867,0.350093854799339,0.21105084059477425
311.0,0.4388584248129126,0.35010146659880703,0.21104010858828037
312.0,0.43886155454638687,0.3501090517563416,0.21102939369727142
313.0,0.43886469325763944,0.35011660997661015,0.21101869676575039
314.0,0.43886784041030663,0.35012414097594835,0.21100801861374502
315.0,0.4388709954800849,0.3501316444820778,0.21099736003783728
316.0,0.4388741579544893,0.35013912023382887,0.21098672181168185
317.0,0.43887732733261675,0.35014656798087024,0.21097610468651307
318.0,0.4388805031249139,0.3501539874834443,0.2109655093916419
319.0,0.4388836848529498,0.3501613785121086,0.21095493663494153
320.0,0.4388868720491931,0.35016874084748373,0.2109443871033231
321.0,0.4388900642567933,0.35017607428000536,0.21093386146320148
322.0,0.4388932610293663,0.3501833786096835,0.21092336036095016
323.0,0.4388964619307856,0.3501906536458662,0.21091288442334816
324.0,0.43889966653497514,0.35019789920700906,0.21090243425801575
325.0,0.4389028744257086,0.3502051151204495,0.21089201045384193
326.0,0.4389060851964111,0.35021230122218633,0.21088161358140262
327.0,0.43890929844996585,0.35021945735666454,0.21087124419336972
328.0,0.43891251379852375,0.3502265833765645,0.2108609028249118
329.0,0.43891573086331787,0.350233679142596,0.21085058999408615
330.0,0.43891894927448016,0.3502407445232974,0.21084030620222244
331.0,0.43892216867086326,0.3502477793948384,0.2108300519342983
332.0,0.43892538869986464,0.3502547836408283,0.210819827659307
333.0,0.4389286090172551,0.35026175715212754,0.2108096338306173
334.0,0.43893182928701,0.3502686998266644,0.21079947088632542
335.0,0.4389350491811444,0.35027561156925546,0.21078933924960008
336.0,0.43893826837955063,0.3502824922914297,0.2107792393290196
337.0,0.4389414865698405,0.3502893419112573,0.2107691715189022
338.0,0.43894470344718883,0.3502961603531818,0.21075913619962944
339.0,0.4389479187141816,0.3503029475478561,0.21074913373796222
340.0,0.4389511320806662,0.35030970343198276,0.21073916448735103
341.0,0.4389543432636051,0.3503164279481567,0.2107292287882383
342.0,0.4389575519869317,0.3503231210447124,0.21071932696835577
343.0,0.43896075798141054,0.3503297826755749,0.21070945934301455
344.0,0.4389639609844983,0.3503364128001124,0.21069962621538924
345.0,0.4389671607402092,0.3503430113829944,0.2106898278767964
346.0,0.4389703569989817,0.35034957839405156,0.21068006460696667
347.0,0.4389735495175493,0.35035611380813914,0.2106703366743115
348.0,0.43897673805881254,0.3503626176050037,0.21066064433618378
349.0,0.438979922391714,0.35036908976915265,0.2106509878391333
350.0,0.43898310229111637,0.3503755302897268,0.21064136741915682
351.0,0.4389862775376819,0.3503819391603757,0.21063178330194252
352.0,0.4389894479177547,0.3503883163791358,0.21062223570310945
353.0,0.4389926132232459,0.35039466194831204,0.21061272482844212
354.0,0.4389957732515198,0.35040097587436053,0.21060325087411969
355.0,0.4389989278052834,0.35040725816777596,0.21059381402694058
356.0,0.43900207669247787,0.35041350884297984,0.21058441446454232
357.0,0.43900521972617135,0.3504197279182122,0.21057505235561652
358.0,0.43900835672445515,0.3504259154154253,0.2105657278601195
359.0,0.43901148751034097,0.3504320713601804,0.21055644112947855
360.0,0.4390146119116605,0.3504381957815461,0.21054719230679328
361.0,0.43901772976096715,0.3504442887119995,0.21053798152703343
362.0,0.43902084089543914,0.3504503501873291,0.21052880891723177
363.0,0.43902394515678556,0.3504563802465409,0.21051967459667362
364.0,0.43902704239115287,0.3504623789317654,0.21051057867708162
365.0,0.4390301324490347,0.350468346288168,0.21050152126279723
366.0,0.43903321518518207,0.35047428236385997,0.21049250245095796
367.0,0.43903629045851617,0.3504801872098131,0.2104835223316708
368.0,0.43903935813204276,0.3504860608797748,0.21047458098818242
369.0,0.4390424180727684,0.3504919034301865,0.21046567849704526
370.0,0.43904547015161727,0.35049771492010245,0.2104568149282803
371.0,0.43904851424335145,0.3505034954111121,0.21044799034553652
372.0,0.439051550226491,0.3505092449672625,0.21043920480624642
373.0,0.4390545779832367,0.35051496365498397,0.2104304583617792
374.0,0.4390575973993938,0.3505206515430167,0.2104217510575896
375.0,0.4390606083642971,0.3505263087023387,0.21041308293336414
376.0,0.43906361077073863,0.35053193520609677,0.21040445402316454
377.0,0.4390666045148952,0.3505375311295375,0.21039586435556729
378.0,0.4390695894962582,0.3505430965499409,0.21038731395380084
379.0,0.4390725656175648,0.3505486315465553,0.21037880283587984
380.0,0.43907553278473055,0.3505541362005333,0.21037033101473623
381.0,0.4390784909067823,0.35055961059487,0.2103618984983477
382.0,0.4390814398957944,0.35056505481434225,0.21035350528986338
383.0,0.4390843796668239,0.3505704689454491,0.21034515138772697
384.0,0.43908731013784885,0.350575853076354,0.2103368367857971
385.0,0.43909023122970653,0.35058120729682846,0.21032856147346501
386.0,0.4390931428660336,0.35058653169819626,0.21032032543577006
387.0,0.43909604497320753,0.35059182637328,0.21031212865351248
388.0,0.43909893748028805,0.3505970914163482,0.21030397110336363
389.0,0.4391018203189616,0.35060232692306387,0.21029585275797452
390.0,0.439104693423485,0.3506075329904342,0.21028777358608092
391.0,0.4391075567306311,0.3506127097167615,0.2102797335526073
392.0,0.4391104101796363,0.35061785720159566,0.2102717326187681
393.0,0.439113253712147,0.3506229755456866,0.21026377074216637
394.0,0.43911608727216916,0.35062806485093956,0.21025584787689128
395.0,0.4391189108060177,0.35063312522036966,0.2102479639736126
396.0,0.4391217242622673,0.35063815675805904,0.2102401189796737
397.0,0.4391245275917038,0.35064315956911385,0.21023231283918226
398.0,0.4391273207472773,0.35064813375962334,0.21022454549309946
399.0,0.43913010368405486,0.3506530794366188,0.21021681687932642
400.0,0.43913287635917586,0.3506579967080343,0.21020912693278976
401.0,0.43913563873180683,0.3506628856826685,0.21020147558552466
402.0,0.4391383907630975,0.35066774647014626,0.21019386276675628
403.0,0.4391411324161381,0.35067257918088246,0.21018628840297943
404.0,0.43914386365591723,0.35067738392604614,0.21017875241803669
405.0,0.4391465844492804,0.3506821608175252,0.21017125473319448
406.0,0.4391492947648896,0.3506869099678926,0.21016379526721785
407.0,0.4391519945731836,0.350691631490373,0.2101563739364434
408.0,0.43915468384633927,0.3506963254988101,0.21014899065485068
409.0,0.4391573625582328,0.35070099210763506,0.21014164533413207
410.0,0.439160030684403,0.35070563143183575,0.2101343378837612
411.0,0.4391626882020139,0.35071024358692643,0.21012706821105964
412.0,0.4391653350898194,0.3507148286889181,0.2101198362212624
413.0,0.43916797132812757,0.3507193868542905,0.2101126418175819
414.0,0.4391705968987662,0.3507239181999634,0.21010548490127043
415.0,0.4391732117850488,0.3507284228432697,0.21009836537168153
416.0,0.4391758159717415,0.3507329009019288,0.21009128312632958
417.0,0.43917840944503056,0.3507373524940207,0.21008423806094875
418.0,0.43918099219248985,0.3507417777379605,0.21007723006954976
419.0,0.4391835642030499,0.350746176752474,0.21007025904447613
420.0,0.4391861254669675,0.3507505496565735,0.21006332487645907
421.0,0.4391886759757948,0.35075489656953457,0.21005642745467074
422.0,0.43919121572235026,0.3507592176108729,0.21004956666677682
423.0,0.4391937447006898,0.35076351290032254,0.21004274239898768
424.0,0.4391962629060778,0.35076778255781377,0.21003595453610846
425.0,0.43919877033495996,0.35077202670345214,0.21002920296158786
426.0,0.4392012669849356,0.350776245457498,0.2100224875575663
427.0,0.439203752854731,0.35078043894034644,0.21001580820492263
428.0,0.43920622794417297,0.3507846072725074,0.21000916478331969
429.0,0.43920869225416354,0.3507887505745872,0.21000255717124935
430.0,0.43921114578665427,0.35079286896726963,0.2099959852460761
431.0,0.4392135885446219,0.3507969625712982,0.20998944888407983
432.0,0.4392160205320438,0.35080103150745856,0.20998294796049763
433.0,0.43921844175387453,0.35080507589656085,0.2099764823495647
434.0,0.43922085221602214,0.3508090958594238,0.20997005192455412
435.0,0.4392232519253256,0.35081309151685824,0.2099636565578162
436.0,0.43922564088953225,0.3508170629896514,0.20995729612081632
437.0,0.4392280191172763,0.3508210103985513,0.2099509704841724
438.0,0.43923038661805647,0.35082493386425223,0.20994467951769133
439.0,0.43923274340221546,0.35082883350738,0.20993842309040447
440.0,0.4392350894809194,0.35083270944847794,0.20993220107060262
441.0,0.43923742486613704,0.35083656180799305,0.20992601332586988
442.0,0.43923974957062023,0.3508403907062628,0.20991985972311697
443.0,0.4392420636078844,0.350844196263502,0.20991374012861364
444.0,0.43924436699218933,0.35084797859979033,0.20990765440802037
445.0,0.4392466597385204,0.35085173783506,0.20990160242641948
446.0,0.43924894186257063,0.350855474089084,0.20989558404834527
447.0,0.43925121338072215,0.3508591874814642,0.20988959913781363
448.0,0.43925347431002865,0.35086287813162054,0.2098836475583509
449.0,0.4392557246681984,0.3508665461587795,0.20987772917302208
450.0,0.43925796447357723,0.3508701916819642,0.20987184384445848
451.0,0.4392601937451317,0.35087381481998386,0.20986599143488444
452.0,0.43926241250243275,0.3508774156914235,0.20986017180614375
453.0,0.4392646207656401,0.3508809944146346,0.20985438481972515
454.0,0.4392668185554866,0.35088455110772576,0.2098486303367876
455.0,0.43926900589326223,0.35088808588855325,0.20984290821818452
456.0,0.43927118280079985,0.3508915988747124,0.20983721832448773
457.0,0.4392733493004602,0.350895090183529,0.20983156051601082
458.0,0.4392755054151174,0.3508985599320508,0.2098259346528317
459.0,0.4392776511681448,0.35090200823704015,0.2098203405948151
460.0,0.43927978658340106,0.350905435214965,0.20981477820163397
461.0,0.43928191168521685,0.3509088409819925,0.2098092473327907
462.0,0.4392840264983813,0.350912225653981,0.2098037478476377
463.0,0.43928613104812875,0.35091558934647343,0.20979827960539776
464.0,0.43928822536012646,0.3509189321746901,0.20979284246518343
465.0,0.4392903094604616,0.35092225425352225,0.20978743628601615
466.0,0.4392923833756294,0.3509255556975255,0.2097820609268451
467.0,0.43929444713252075,0.3509288366209139,0.20977671624656524
468.0,0.4392965007584106,0.3509320971375539,0.2097714021040355
469.0,0.4392985442809462,0.3509353373609584,0.20976611835809533
470.0,0.4393005777281362,0.35093855740428126,0.20976086486758247
471.0,0.4393026011283392,0.3509417573803121,0.2097556414913487
472.0,0.43930461451025277,0.35094493740147087,0.20975044808827634
473.0,0.4393066179029032,0.3509480975798031,0.20974528451729368
474.0,0.4393086113356349,0.35095123802697475,0.20974015063739032
475.0,0.43931059483810003,0.35095435885426796,0.209735046307632
476.0,0.43931256844024863,0.35095746017257634,0.20972997138717506
477.0,0.43931453217231875,0.3509605420924006,0.20972492573528057
478.0,0.4393164860648272,0.3509636047238448,0.20971990921132805
479.0,0.4393184301485592,0.350966648176612,0.20971492167482886
480.0,0.43932036445456024,0.35096967256000056,0.20970996298543912
481.0,0.43932228901412657,0.3509726779829007,0.20970503300297264
482.0,0.4393242038587963,0.3509756645537907,0.20970013158741305
483.0,0.4393261090203405,0.35097863238073357,0.20969525859892593
484.0,0.43932800453075554,0.35098158157137416,0.20969041389787035
485.0,0.4393298904222538,0.35098451223293575,0.20968559734481051
486.0,0.4393317667272562,0.3509874244722172,0.20968080880052656
487.0,0.43933363347838417,0.35099031839559036,0.20967604812602555
488.0,0.4393354907084513,0.3509931941089968,0.20967131518255178
489.0,0.4393373384504564,0.35099605171794646,0.20966660983159716
490.0,0.4393391767375755,0.3509988913275137,0.20966193193491084
491.0,0.4393410056031547,0.3510017130423362,0.20965728135450906
492.0,0.4393428250807034,0.3510045169666122,0.2096526579526844
493.0,0.43934463520388634,0.35100730320409873,0.20964806159201496
494.0,0.4393464360065176,0.35101007185810934,0.2096434921353731
495.0,0.4393482275225535,0.3510128230315127,0.2096389494459339
496.0,0.4393500097860859,0.3510155568267302,0.2096344333871838
497.0,0.43935178283133625,0.3510182733457354,0.20962994382292846
498.0,0.43935354669264826,0.35102097269005117,0.20962548061730052
499.0,0.4393553014044831,0.3510236549607494,0.20962104363476752
500.0,0.4393570470014121,0.35102632025844893,0.20961663274013892
501.0,0.43935878351811164,0.3510289686833149,0.20961224779857343
502.0,0.439360510989357,0.35103160033505704,0.20960788867558602
503.0,0.4393622294500166,0.35103421531292894,0.20960355523705443
504.0,0.4393639389350467,0.3510368137157273,0.20959924734922594
505.0,0.4393656394794859,0.35103939564179054,0.2095949648787235
506.0,0.4393673311184499,0.35104196118899833,0.20959070769255178
507.0,0.43936901388712585,0.35104451045477075,0.20958647565810326
508.0,0.43937068782076805,0.351047043536068,0.2095822686431639
509.0,0.43937235295469224,0.35104956052938924,0.20957808651591853
510.0,0.4393740093242712,0.3510520615307725,0.20957392914495634
511.0,0.4393756569649296,0.35105454663579444,0.20956979639927603
512.0,0.4393772959121397,0.3510570159395696,0.2095656881482908
513.0,0.4393789262014167,0.3510594695367504,0.209561604261833
514.0,0.4393805478683142,0.35106190752152666,0.20955754461015905
515.0,0.43938216094842003,0.35106432998762616,0.20955350906395379
516.0,0.4393837654773517,0.35106673702831365,0.2095494974943347
517.0,0.4393853614907524,0.35106912873639134,0.20954550977285627
518.0,0.43938694902428693,0.3510715052041992,0.20954154577151388
519.0,0.4393885281136378,0.35107386652361455,0.20953760536274765
520.0,0.43939009879450114,0.3510762127860526,0.20953368841944628
521.0,0.4393916611025832,0.3510785440824664,0.20952979481495043
522.0,0.4393932150735963,0.35108086050334747,0.20952592442305634
523.0,0.4393947607432553,0.35108316213872576,0.20952207711801893
524.0,0.43939629814727427,0.35108544907817046,0.20951825277455524
525.0,0.4393978273213629,0.35108772141079014,0.20951445126784707
526.0,0.43939934830122274,0.35108997922523305,0.20951067247354407
527.0,0.4394008611225448,0.3510922226096885,0.2095069162677668
528.0,0.4394023658210051,0.3510944516518862,0.20950318252710864
529.0,0.4394038624322627,0.3510966664390981,0.20949947112863918
530.0,0.4394053509919558,0.3510988670581382,0.2094957819499059
531.0,0.4394068315356992,0.3511010535953638,0.20949211486893696
532.0,0.43940830409908094,0.35110322613667605,0.2094884697642431
533.0,0.4394097687176597,0.35110538476752046,0.20948484651481986
534.0,0.4394112254269622,0.3511075295728884,0.2094812450001494
535.0,0.4394126742624802,0.3511096606373173,0.2094776651002025
536.0,0.43941411525966767,0.35111177804489213,0.20947410669544028
537.0,0.43941554845393843,0.35111388187924586,0.20947056966681574
538.0,0.4394169738806637,0.3511159722235608,0.20946705389577547
539.0,0.43941839157516954,0.3511180491605694,0.20946355926426108
540.0,0.43941980157273425,0.3511201127725553,0.20946008565471042
541.0,0.43942120390858624,0.35112216314135464,0.20945663295005912
542.0,0.43942259861790145,0.351124200348357,0.20945320103374146
543.0,0.43942398573580166,0.35112622447450653,0.2094497897896918
544.0,0.43942536529735177,0.351128235600303,0.20944639910234536
545.0,0.43942673733755766,0.35113023380580316,0.20944302885663912
546.0,0.4394281018913648,0.35113221917062226,0.20943967893801307
547.0,0.4394294589936551,0.3511341917739345,0.20943634923241033
548.0,0.43943080867924633,0.3511361516944752,0.20943303962627857
549.0,0.43943215098288885,0.3511380990105413,0.2094297500065699
550.0,0.4394334859392646,0.35114003379999337,0.2094264802607421
551.0,0.43943481358298514,0.35114195614025634,0.2094232302767585
552.0,0.43943613394858955,0.35114386610832155,0.20941999994308888
553.0,0.4394374470705431,0.3511457637807474,0.20941678914870948
554.0,0.4394387529832354,0.35114764923366126,0.20941359778310337
555.0,0.4394400517209786,0.3511495225427608,0.20941042573626067
556.0,0.43944134331800616,0.3511513837833151,0.20940727289867866
557.0,0.4394426278084711,0.35115323303016693,0.20940413916136194
558.0,0.43944390522644455,0.35115507035773325,0.20940102441582226
559.0,0.4394451756059142,0.3511568958400072,0.20939792855407863
560.0,0.4394464389807829,0.3511587095505598,0.20939485146865727
561.0,0.4394476953848676,0.35116051156254113,0.20939179305259129
562.0,0.4394489448518975,0.351162301948682,0.20938875319942057
563.0,0.43945018741551306,0.35116408078129535,0.20938573180319153
564.0,0.4394514231092648,0.3511658481322784,0.2093827287584568
565.0,0.43945265196661193,0.3511676040731135,0.20937974396027467
566.0,0.439453874020921,0.35116934867487,0.20937677730420892
567.0,0.4394550893054654,0.3511710820082062,0.2093738286863284
568.0,0.43945629785342327,0.35117280414337054,0.20937089800320613
569.0,0.4394574996978774,0.35117451515020337,0.20936798515191926
570.0,0.4394586948718134,0.3511762150981386,0.20936509003004794
571.0,0.43945988340811926,0.35117790405620564,0.20936221253567522
572.0,0.43946106533958385,0.3511795820930303,0.20935935256738586
573.0,0.43946224069889667,0.3511812492768373,0.20935651002426595
574.0,0.43946340951864615,0.3511829056754518,0.20935368480590202
575.0,0.4394645718313193,0.35118455135630045,0.2093508768123803
576.0,0.4394657276693005,0.3511861863864139,0.20934808594428558
577.0,0.43946687706487114,0.3511878108324279,0.20934531210270085
578.0,0.4394680200502084,0.3511894247605857,0.20934255518920594
579.0,0.4394691566573844,0.3511910282367388,0.20933981510587676
580.0,0.4394702869183661,0.35119262132634965,0.20933709175528425
581.0,0.43947141086501373,0.3511942040944927,0.2093343850404935
582.0,0.43947252852908086,0.35119577660585655,0.20933169486506256
583.0,0.4394736399422131,0.35119733892474553,0.20932902113304128
584.0,0.43947474513594803,0.35119889111508146,0.20932636374897048
585.0,0.4394758441417142,0.35120043324040534,0.20932372261788057
586.0,0.43947693699083057,0.351201965363879,0.2093210976452904
587.0,0.4394780237145062,0.3512034875482875,0.2093184887372063
588.0,0.43947910434383947,0.3512049998560401,0.20931589580012047
589.0,0.43948017890981755,0.3512065023491723,0.20931331874101006
590.0,0.43948124744331624,0.3512079950893479,0.20931075746733585
591.0,0.439482309975099,0.35120947813786035,0.20930821188704068
592.0,0.4394833665358167,0.35121095155563475,0.20930568190854854
593.0,0.43948441715600756,0.3512124154032296,0.2093031674407628
594.0,0.439485461866096,0.3512138697408387,0.20930066839306533
595.0,0.43948650069639295,0.3512153146282925,0.20929818467531458
596.0,0.43948753367709514,0.3512167501250603,0.2092957161978445
597.0,0.4394885608382847,0.35121817629025204,0.2092932628714632
598.0,0.43948958220992906,0.3512195931826198,0.2092908246074511
599.0,0.4394905978218803,0.35122100086055974,0.2092884013175599
600.0,0.43949160770387524,0.35122239938211397,0.20928599291401082
601.0,0.43949261188553496,0.35122378880497196,0.20928359930949317
602.0,0.4394936103963643,0.35122516918647284,0.2092812204171628
603.0,0.4394946032657523,0.3512265405836069,0.2092788561506407
604.0,0.43949559052297127,0.3512279030530174,0.2092765064240113
605.0,0.4394965721971769,0.3512292566510021,0.20927417115182095
606.0,0.43949754831740806,0.3512306014335156,0.20927185024907627
607.0,0.43949851891258657,0.3512319374561707,0.20926954363124275
608.0,0.43949948401151695,0.3512332647742401,0.20926725121424292
609.0,0.43950044364288665,0.3512345834426586,0.20926497291445478
610.0,0.4395013978352653,0.35123589351602436,0.20926270864871035
611.0,0.4395023466171052,0.3512371950486012,0.20926045833429366
612.0,0.43950329001674077,0.3512384880943197,0.20925822188893956
613.0,0.4395042280623887,0.3512397727067797,0.2092559992308316
614.0,0.43950516078214785,0.3512410489392516,0.2092537902786006
615.0,0.43950608820399906,0.35124231684467805,0.2092515949513229
616.0,0.43950701035580525,0.35124357647567606,0.20924941316851867
617.0,0.43950792726531135,0.3512448278845385,0.20924724485015017
618.0,0.43950883896014403,0.3512460711232359,0.20924508991662008
619.0,0.43950974546781213,0.3512473062434182,0.20924294828876971
620.0,0.43951064681570623,0.3512485332964164,0.2092408198878773
621.0,0.43951154303109913,0.3512497523332446,0.20923870463565628
622.0,0.4395124341411451,0.3512509634046013,0.20923660245425352
623.0,0.43951332017288086,0.3512521665608716,0.2092345132662475
624.0,0.439514201153225,0.35125336185212824,0.20923243699464678
625.0,0.43951507710897797,0.35125454932813416,0.20923037356288784
626.0,0.4395159480668227,0.3512557290383436,0.20922832289483367
627.0,0.43951681405332416,0.3512569010319041,0.20922628491477177
628.0,0.43951767509492956,0.35125806535765797,0.20922425954741247
629.0,0.43951853121796863,0.35125922206414434,0.20922224671788708
630.0,0.4395193824486534,0.3512603711996005,0.20922024635174613
631.0,0.4395202288130788,0.35126151281196377,0.20921825837495747
632.0,0.439521070337222,0.35126264694887316,0.20921628271390474
633.0,0.4395219070469436,0.3512637736576712,0.20921431929538523
634.0,0.4395227389679866,0.35126489298540514,0.2092123680466082
635.0,0.4395235661259777,0.3512660049788292,0.20921042889519315
636.0,0.4395243885464261,0.35126710968440594,0.20920850176916786
637.0,0.43952520625472524,0.35126820714830803,0.20920658659696675
638.0,0.4395260192761516,0.35126929741641955,0.20920468330742883
639.0,0.4395268276358657,0.3512703805343383,0.2092027918297961
640.0,0.43952763135891193,0.3512714565473767,0.20920091209371147
641.0,0.4395284304702187,0.35127252550056404,0.20919904402921724
642.0,0.4395292249945991,0.3512735874386478,0.2091971875667531
643.0,0.4395300149567504,0.3512746424060953,0.20919534263715422
644.0,0.4395308003812549,0.35127569044709545,0.2091935091716497
645.0,0.4395315812925796,0.3512767316055601,0.20919168710186029
646.0,0.4395323577150768,0.351277765925126,0.20918987635979708
647.0,0.43953312967298436,0.3512787934491562,0.20918807687785934
648.0,0.4395338971904257,0.3512798142207415,0.20918628858883279
649.0,0.43953466029141,0.3512808282827023,0.20918451142588768
650.0,0.43953541899983267,0.35128183567759025,0.20918274532257713
651.0,0.43953617333947553,0.35128283644768926,0.20918099021283515
652.0,0.4395369233340072,0.35128383063501784,0.2091792460309749
653.0,0.43953766900698277,0.3512848182813304,0.20917751271168686
654.0,0.43953841038184494,0.3512857994281181,0.20917579019003693
655.0,0.4395391474819236,0.35128677411661174,0.20917407840146474
656.0,0.43953988033043645,0.35128774238778193,0.20917237728178165
657.0,0.4395406089504893,0.3512887042823417,0.20917068676716913
658.0,0.439541333365076,0.35128965984074734,0.20916900679417672
659.0,0.4395420535970792,0.35129060910320037,0.20916733729972045
660.0,0.4395427696692702,0.35129155210964885,0.20916567822108095
661.0,0.4395434816043097,0.3512924888997887,0.20916402949590146
662.0,0.4395441894247479,0.3512934195130657,0.20916239106218637
663.0,0.4395448931530245,0.35129434398867654,0.20916076285829907
664.0,0.43954559281146927,0.3512952623655704,0.20915914482296027
665.0,0.4395462884223029,0.3512961746824507,0.20915753689524638
666.0,0.43954698000763615,0.35129708097777634,0.20915593901458743
667.0,0.43954766758947134,0.35129798128976314,0.20915435112076552
668.0,0.4395483511897018,0.3512988756563854,0.20915277315391284
669.0,0.43954903083011265,0.3512997641153774,0.20915120505450996
670.0,0.4395497065323811,0.3513006467042347,0.20914964676338416
671.0,0.43955037831807675,0.3513015234602158,0.20914809822170752
672.0,0.4395510462086616,0.3513023944203433,0.20914655937099502
673.0,0.4395517102254911,0.35130325962140574,0.2091450301531032
674.0,0.43955237038981376,0.3513041190999583,0.20914351051022792
675.0,0.4395530267227719,0.35130497289232526,0.2091420003849029
676.0,0.4395536792454018,0.35130582103460045,0.20914049971999782
677.0,0.4395543279786344,0.351306663562649,0.20913900845871664
678.0,0.43955497294329526,0.3513075005121089,0.2091375265445958
679.0,0.43955561416010497,0.35130833191839234,0.20913605392150256
680.0,0.4395562516496797,0.35130915781668703,0.20913459053363323
681.0,0.4395568854325314,0.35130997824195725,0.20913313632551125
682.0,0.43955751552906835,0.35131079322894576,0.20913169124198588
683.0,0.4395581419595951,0.351311602812175,0.20913025522822998
684.0,0.43955876474431327,0.351312407025948,0.20912882822973866
685.0,0.4395593839033219,0.35131320590435067,0.2091274101923275
686.0,0.4395599994566175,0.3513139994812519,0.2091260010621306
687.0,0.43956061142409464,0.3513147877903061,0.2091246007855993
688.0,0.43956121982554636,0.3513155708649538,0.20912320930949996
689.0,0.4395618246806643,0.351316348738423,0.2091218265809127
690.0,0.4395624260090395,0.3513171214437308,0.20912045254722975
691.0,0.4395630238301622,0.3513178890136846,0.20911908715615324
692.0,0.43956361816342265,0.3513186514808832,0.20911773035569406
693.0,0.43956420902811166,0.3513194088777184,0.20911638209417
694.0,0.4395647964434201,0.3513201612363758,0.20911504232020406
695.0,0.4395653804284404,0.35132090858883697,0.20911371098272274
696.0,0.439565961002166,0.35132165096687945,0.20911238803095455
697.0,0.43956653818349245,0.35132238840207924,0.20911107341442825
698.0,0.4395671119912174,0.3513231209258113,0.2091097670829713
699.0,0.43956768244404076,0.3513238485692512,0.20910846898670807
700.0,0.4395682495605658,0.351324571363376,0.20910717907605822
701.0,0.43956881335929887,0.3513252893389658,0.20910589730173537
702.0,0.43956937385864997,0.35132600252660484,0.20910462361474516
703.0,0.4395699310769335,0.35132671095668283,0.20910335796638374
704.0,0.43957048503236795,0.3513274146593959,0.20910210030823614
705.0,0.4395710357430771,0.3513281136647481,0.20910085059217484
706.0,0.4395715832270896,0.3513288080025526,0.20909960877035785
707.0,0.43957212750234004,0.35132949770243244,0.20909837479522744
708.0,0.43957266858666894,0.35133018279382255,0.20909714861950848
709.0,0.43957320649782317,0.35133086330597013,0.2090959301962067
710.0,0.4395737412534566,0.3513315392679361,0.20909471947860733
711.0,0.4395742728711301,0.3513322107085965,0.2090935164202734
712.0,0.43957480136831223,0.3513328776566434,0.2090923209750443
713.0,0.4395753267623797,0.3513335401405862,0.20909113309703412
714.0,0.43957584907061736,0.35133419818875244,0.20908995274063016
715.0,0.4395763683102189,0.3513348518292896,0.20908877986049146
716.0,0.4395768844982873,0.3513355010901656,0.20908761441154708
717.0,0.43957739765183496,0.35133614599917024,0.20908645634899484
718.0,0.4395779077877842,0.35133678658391626,0.20908530562829952
719.0,0.43957841492296773,0.35133742287184055,0.20908416220519171
720.0,0.43957891907412905,0.3513380548902051,0.20908302603566586
721.0,0.43957942025792274,0.35133868266609813,0.20908189707597916
722.0,0.43957991849091477,0.3513393062264354,0.20908077528264984
723.0,0.4395804137895831,0.351339925597961,0.2090796606124558
724.0,0.43958090617031814,0.3513405408072488,0.20907855302243306
725.0,0.43958139564942267,0.351341151880703,0.20907745246987433
726.0,0.43958188224311273,0.35134175884455976,0.2090763589123275
727.0,0.43958236596751776,0.35134236172488803,0.2090752723075943
728.0,0.439582846838681,0.35134296054759034,0.20907419261372864
729.0,0.4395833248725601,0.3513435553384045,0.20907311978903537
730.0,0.43958380008502707,0.3513441461229041,0.20907205379206883
731.0,0.43958427249186915,0.3513447329264996,0.2090709945816312
732.0,0.4395847421087889,0.3513453157744397,0.2090699421167713
733.0,0.4395852089514047,0.35134589469181216,0.2090688963567832
734.0,0.43958567303525087,0.3513464697035446,0.2090678572612045
735.0,0.43958613437577865,0.351347040834406,0.20906682478981534
736.0,0.43958659298835606,0.3513476081090072,0.20906579890263674
737.0,0.4395870488882683,0.3513481715518026,0.2090647795599292
738.0,0.4395875020907184,0.3513487311870902,0.2090637667221914
739.0,0.4395879526108275,0.3513492870390135,0.20906276035015894
740.0,0.4395884004636353,0.351349839131562,0.20906176040480273
741.0,0.43958884566410006,0.3513503874885722,0.20906076684732772
742.0,0.4395892882270997,0.35135093213372887,0.20905977963917152
743.0,0.4395897281674313,0.3513514730905654,0.20905879874200323
744.0,0.43959016549981234,0.35135201038246583,0.20905782411772186
745.0,0.4395906002388804,0.35135254403266464,0.20905685572845503
746.0,0.43959103239919384,0.3513530740642483,0.2090558935365578
747.0,0.43959146199523236,0.35135360050015646,0.20905493750461113
748.0,0.439591889041397,0.3513541233631822,0.2090539875954208
749.0,0.4395923135520107,0.35135464267597355,0.20905304377201578
750.0,0.43959273554131856,0.3513551584610342,0.2090521059976473
751.0,0.4395931550234885,0.35135567074072416,0.2090511742357872
752.0,0.43959357201261146,0.3513561795372615,0.209050248450127
753.0,0.4395939865227016,0.35135668487272226,0.2090493286045762
754.0,0.43959439856769683,0.35135718676904193,0.20904841466326135
755.0,0.4395948081614592,0.35135768524801625,0.2090475065905246
756.0,0.43959521531777535,0.3513581803313022,0.20904660435092245
757.0,0.43959562005035674,0.35135867204041865,0.20904570790922458
758.0,0.43959602237284,0.35135916039674747,0.20904481723041254
759.0,0.4395964222987873,0.3513596454215342,0.20904393227967846
760.0,0.4395968198416869,0.3513601271358892,0.2090430530224238
761.0,0.4395972150149533,0.3513606055607883,0.2090421794242583
762.0,0.43959760783192775,0.3513610807170736,0.2090413114509985
763.0,0.4395979983058785,0.3513615526254548,0.20904044906866676
764.0,0.439598386450001,0.35136202130650934,0.20903959224348975
765.0,0.43959877227741884,0.3513624867806837,0.20903874094189753
766.0,0.4395991558011834,0.35136294906829435,0.2090378951305222
767.0,0.43959953703427496,0.3513634081895282,0.20903705477619683
768.0,0.4395999159896022,0.35136386416444376,0.20903621984595405
769.0,0.43960029268000317,0.35136431701297177,0.20903539030702512
770.0,0.4396006671182454,0.3513647667549161,0.20903456612683846
771.0,0.43960103931702665,0.3513652134099545,0.20903374727301882
772.0,0.4396014092889744,0.35136565699763966,0.2090329337133858


==> data.csv <==
1.0,1.6222226663926578,1.4542717106934848,2.4142538336790125
2.0,1.9346194420508467,1.6155797632095024,2.464219564165722
3.0,2.0645326814230907,1.6810382195824456,2.50133701841827
4.0,2.1346358634590734,1.7152338264962408,2.528881996667222
5.0,2.177127373162352,1.7353340284601908,2.5487355365851725
6.0,2.2046568839757263,1.7479775905632469,2.563010072970081
7.0,2.2233104264498786,1.7562943400803894,2.5733582300518494
8.0,2.2363776685565107,1.7619442425432474,2.58095102252775
9.0,2.2457758148905924,1.7658782880267276,2.5865958284750894
10.0,2.2526834366523705,1.7686718519035876,2.5908478097184715
11.0,2.25785493553153,1.7706876077180786,2.5940913352138204
12.0,2.2617889870999393,1.7721616281743264,2.596595383958487
13.0,2.264824081546462,1.7732516437265442,2.5985504672357562
14.0,2.267195190873009,1.774065358625716,2.6000931899624358
15.0,2.2690686172939514,1.77467768948895,2.6013226914990533
16.0,2.270564078751309,1.775141584518458,2.60231175874598
17.0,2.2717690689525645,1.775494990555608,2.603114422713002
18.0,2.2727484036727352,1.7757654395608855,2.603771212137697
19.0,2.273550691788788,1.7759731264513383,2.604312829051695
20.0,2.274212798295858,1.7761330097421721,2.6047627493608854
21.0,2.2747629705815045,1.7762562669530437,2.6051390827894014
22.0,2.2752230593135323,1.776351316643641,2.6054559168686615
23.0,2.275610116469062,1.7764245448993234,2.60572429763889
24.0,2.275937558759075,1.776480827463542,2.605952951932709
25.0,2.2762160238537152,1.7765239087970002,2.606148824040066
26.0,2.2764540068654466,1.776556679818764,2.6063174778047773
27.0,2.2766583379117074,1.776581383144617,2.6064634002997895
28.0,2.276834543566022,1.776599765941132,2.60659023291318
29.0,2.276987122665293,1.7766131945933723,2.6067009484685966
30.0,2.277119758382823,1.7766227413057014,2.6067979879200145
31.0,2.2772354824751098,1.7766292499148943,2.6068833665436113
32.0,2.2773368033576435,1.7766333861966086,2.606958756954338
33.0,2.2774258066217703,1.7766356765272961,2.6070255543978322
34.0,2.277504234407087,1.7766365377470694,2.6070849284003756
35.0,2.277573548443162,1.7766363003347374,2.6071378638553693
36.0,2.277634980398975,1.7766352264717324,2.607185193882379
37.0,2.2776895723087143,1.7766335241797626,2.6072276262422887
38.0,2.2777382091943323,1.7766313584277207,2.607265764678222
39.0,2.277781645518723,1.776628859888449,2.6073001262400273
40.0,2.2778205267358733,1.7766261318652936,2.607331155413668
41.0,2.277855406924961,1.776623255787593,2.6073592356966033
42.0,2.2778867632817223,1.77662029558294,2.6073846991220777
43.0,2.2779150080761505,1.7766173011646877,2.607407834128746
44.0,2.2779404985585123,1.7766143112201949,2.607428892089608
45.0,2.277963545196953,1.776611355444671,2.6074480927500465
46.0,2.277984418552808,1.7766084563341784,2.6074656287745537
47.0,2.2780033550392007,1.7766056306271112,2.607481669562338
48.0,2.2780205617607585,1.776602890464662,2.6074963644608684
49.0,2.278036220594462,1.7766002443260946,2.6075098454817907
50.0,2.278050491641554,1.7765976977831655,2.6075222296040095
51.0,2.278063516156422,1.7765952541090035,2.607533620733091
52.0,2.2780754190390646,1.776592914769649,2.607544111373546
53.0,2.2780863109622818,1.776590679820829,2.6075537840604706
54.0,2.278096290192142,1.7765885482280943,2.607562712588803
55.0,2.278105444150165,1.7765865181248865,2.607570963071872
56.0,2.2781138507573346,1.776584587020289,2.6075785948554846
57.0,2.278121579593333,1.7765827519659494,2.607585661309403
58.0,2.2781286928988442,1.7765810096898464,2.607592210514464
59.0,2.2781352464442133,1.77657935670313,2.6075982858606115
60.0,2.278141290284011,1.7765777893850756,2.6076039265686752
61.0,2.278146869413942,1.7765763040502656,2.6076091681467046
62.0,2.2781520243439743,1.7765748970013349,2.60761404278998
63.0,2.278156791599407,1.77657356457,2.6076185797324483
64.0,2.278161204159837,1.7765723031485943,2.6076228055561383
65.0,2.278165291844468,1.7765711092139187,2.607626744464153
66.0,2.2781690816509705,1.776569979344885,2.607630418522015
67.0,2.2781725980540397,1.7765689102351605,2.6076338478714507
68.0,2.2781758632689177,1.776567898701801,2.607637050920118
69.0,2.2781788974844055,1.7765669416906769,2.607640044510297
70.0,2.2781817190692273,1.7765660362793516,2.607642844069137
71.0,2.2781843447551164,1.7765651796779458,2.607645463742709
72.0,2.278186789799494,1.776564369228429,2.6076479165158073
73.0,2.278189068130242,1.776563602402696,2.6076502143191913
74.0,2.278191192474742,1.7765628767997121,2.6076523681257235
75.0,2.2781931744750477,1.7765621901419666,2.607654388036689
76.0,2.278195024790837,1.7765615402714268,2.607656283359419
77.0,2.2781967531915646,1.7765609251451369,2.607658062677177
78.0,2.2781983686390554,1.776560342830598,2.6076597339121816
79.0,2.278199879361634,1.7765597915010143,2.6076613043824985
80.0,2.2782012929207363,1.776559269430492,2.607662780853482
81.0,2.278202616270843,1.7765587749892489,2.6076641695843272
82.0,2.2782038558134716,1.7765583066388837,2.6076654763702662
83.0,2.278205017445866,1.7765578629277408,2.6076667065808414
84.0,2.278206106604963,1.7765574424863964,2.60766786519468
85.0,2.278207128307132,1.776557044023291,2.607668956831108
86.0,2.278208087184139,1.7765566663205168,2.6076699857789287
87.0,2.278208987515717,1.776556308229774,2.60767095602265
88.0,2.2782098332591114,1.7765559686684997,2.6076718712663993
89.0,2.2782106280758896,1.7765556466161718,2.6076727349557642
90.0,2.278211375356303,1.776555341110788,2.607673550297751
91.0,2.2782120782414443,1.77655505124552,2.6076743202790396
92.0,2.278212739643415,1.7765547761655371,2.607675047682694


==> err_data.csv <==
0.0,1.5956112166527538
1.0,1.3846112934991888
2.0,0.34308294758815266
3.0,0.17752810791758178
4.0,0.11448812603112059
5.0,0.08027661103149324
6.0,0.05890686337397848
7.0,0.04457005710474794
8.0,0.034509254602790924
9.0,0.0272165552313027
10.0,0.021795066835410576
11.0,0.017680638658402654
12.0,0.014503534719248083
13.0,0.01201348532709626
14.0,0.010036532422663186
15.0,0.008449015503420568
16.0,0.007161307497770399
17.0,0.006107334746496164
18.0,0.005237648264195711
19.0,0.004514739437294701
20.0,0.003909810112765219
21.0,0.0034005060352405615
22.0,0.0029693009563345105
23.0,0.0026023280012489585
24.0,0.00228852339125297
25.0,0.002018991489466289
26.0,0.001786528760630156
27.0,0.001585263234197514
28.0,0.0014103788696694368
29.0,0.001257902985352457
30.0,0.0011245409858242315
31.0,0.001007546886483045
32.0,0.0009046211602007295
33.0,0.0008138296031248587
34.0,0.0007335384911386532
35.0,0.000662362450597536
36.0,0.0005991223175146864
37.0,0.0005428108925520301
38.0,0.000492564974269459
39.0,0.0004476424122098268
40.0,0.0004074031947916642
41.0,0.000371293796486744
42.0,0.00033883417033677164
43.0,0.0003096068972249117
44.0,0.00028324810112941533
45.0,0.0002594398163390738
46.0,0.00023790355312943538
47.0,0.00021839485637343227
48.0,0.00020069868975752683
49.0,0.00018462550883386196
50.0,0.00017000791069701881
51.0,0.00015669776786994086
52.0,0.00014456377004237536
53.0,0.00013348931034259847
54.0,0.00012337066347426363
55.0,0.00011411541177063006
56.0,0.00010564108238431447
57.0,9.787396473998477e-05
58.0,9.074808226632234e-05
59.0,8.42042964762784e-05
60.0,7.818952483939268e-05
61.0,7.265605670906372e-05
62.0,6.756095391482671e-05
63.0,6.286552461947194e-05
64.0,5.853486068946951e-05
65.0,5.453743024021365e-05
66.0,5.084471819598924e-05
67.0,4.743090871268717e-05
68.0,4.42726041608974e-05
69.0,4.134857609321543e-05
70.0,3.863954424388652e-05
71.0,3.612798012526055e-05
72.0,3.379793225390396e-05
73.0,3.1634870415026116e-05
74.0,2.9625546715297398e-05
75.0,2.775787145905543e-05
76.0,2.6020802132419194e-05
77.0,2.4404243990707194e-05
78.0,2.289896093773747e-05
79.0,2.14964955367246e-05
80.0,2.0189097143232023e-05
81.0,1.8969657261019347e-05
82.0,1.7831651338525408e-05
83.0,1.6769086307328077e-05
84.0,1.5776453251325316e-05
85.0,1.4848684661754033e-05
86.0,1.3981115796783326e-05
87.0,1.3169449720923498e-05
88.0,1.2409725641193008e-05
89.0,1.1698290209282983e-05
90.0,1.1031771482757257e-05
91.0,1.0407055283123784e-05


==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> total_demand.csv <==
1.0,0.6367909321619851,1.5114523036913663,2.352647593373197
2.0,0.82471138586912,1.501721263061845,2.3102863277616112
3.0,0.8284641909083559,1.4782206950036803,2.253013280240081
4.0,0.8340273594385785,1.4641034827341946,2.1894619776385915
5.0,0.8387480879849274,1.4542273739484097,2.127164576168707
6.0,0.8427372679219117,1.4461817846426037,2.070966168973212
7.0,0.8461734984681855,1.4387699030685885,2.022007593859385
8.0,0.8492387441477471,1.4313843868852687,1.9788053946667161
9.0,0.8521327374189526,1.4236873463956856,1.9387964484273477
10.0,0.8550572485235421,1.4154357551025205,1.89943291292671
11.0,0.8581958763402028,1.4063950993480248,1.858769089892613
12.0,0.8616976374094196,1.396305888428941,1.815721838207059
13.0,0.8656634110642115,1.3848801489388154,1.7701031071385596
14.0,0.870136216311953,1.371816655838459,1.7224380726287256
15.0,0.8750996725661107,1.3568312935031175,1.6736037884364559
16.0,0.8804885310712514,1.3397008999938957,1.624409703800823
17.0,0.8862103612916004,1.3203157858759629,1.5752902019945239
18.0,0.892171669452079,1.2987304701267361,1.5262303958082388
19.0,0.898299198692722,1.2751980079051917,1.476933094480692
20.0,0.9045494635215978,1.2501739920702217,1.4271319414621635
21.0,0.9109047537727885,1.224282918590737,1.3769062009993944
22.0,0.9173589059794505,1.198250296552191,1.3268601266490263
23.0,0.9238992682285974,1.1728147221919103,1.278088163819997
24.0,0.9304919276751474,1.1486406000457015,1.2319423431679715
25.0,0.9370754315548947,1.1262512867884449,1.1897086758824762
26.0,0.9435645347986328,1.1059945594993816,1.152330559684784
27.0,0.949861533088667,1.0880413593313172,1.120271583421074
28.0,0.9558703898612297,1.07240977891898,1.0935278791794376
29.0,0.9615090037899325,1.0590023559766077,1.0717388682878144
30.0,0.9667168865705542,1.0476457624916715,1.0543302210873577
31.0,0.9714577796929187,1.038125673571064,1.0406412449714273
32.0,0.9757182696268563,1.0302135721079422,1.0300158545957052
33.0,0.9795040091502705,1.023685149605781,1.0218560715787173
34.0,0.9828350034225577,1.0183315288988632,1.015646307188724
35.0,0.9857409746792853,1.013965068373658,1.0109585245836166
36.0,0.9882573615361843,1.0104214444120867,1.0074466879007018
37.0,0.9904221633950936,1.0075593911827143,1.0048363099188562
38.0,0.9922736275744193,1.0052591081934517,1.0029126224698448
39.0,0.9938486699583005,1.0034200213095048,1.0015092561750438
40.0,0.9951818825553572,1.0019583323278405,1.0004982813005407
41.0,0.9963049827323154,1.000804614053087,0.9997818690560399
42.0,0.9972465782069009,0.9999015886462106,0.9992855267052492
43.0,0.9980321468436276,0.9992021513648128,0.9989527240021319
44.0,0.9986841545369834,0.9986676563021164,0.998740686099315
45.0,0.9992222552621381,0.9982664551221032,0.9986171326940672
46.0,0.9996635339856479,0.9979726667902418,0.9985577683243958
47.0,1.0000227657838892,0.9977651509682849,0.9985443602769345
48.0,1.0003126738237458,0.9976266568475534,0.9985632715636339
49.0,1.0005441755091629,0.9975431206953087,0.9986043438732003
50.0,1.000726610723698,0.9975030880330471,0.9986600483851571
51.0,1.000867949232717,0.9974972394170725,0.9987248409329542
52.0,1.0009749763664895,0.9975180018377474,0.9987946727268937
53.0,1.0010534574036916,0.9975592305810534,0.9988666193347671
54.0,1.0011082818476207,0.9976159489100347,0.9989385994905167
55.0,1.0011435892040637,0.9976841350983375,0.999009162107205
56.0,1.001162878050804,0.9977605481943614,0.9990773250672087
57.0,1.0011691002185992,0.9978425854417694,0.9991424533180852
58.0,1.001164741840449,0.997928165566721,0.9992041668075782
59.0,1.0011518929096477,0.9980156332016741,0.9992622710715245
60.0,1.0011323068438918,0.9981036805852603,0.9993167050179242
61.0,1.0011074513996583,0.9981912833891926,0.9993675017620556
62.0,1.0010785521290446,0.9982776481038294,0.999414759362481
63.0,1.001046629426622,0.9983621688872618,0.999458619062897
64.0,1.0010125300802049,0.9984443921681161,0.9994992492181953
65.0,1.0009769541183735,0.998523987605894,0.9995368335188682
66.0,1.0009404776395274,0.9986007242679538,0.9995715624592632
67.0,1.0009035722118256,0.998674451090054,0.9996036272474006
68.0,1.0008666213498745,0.99874508085668,0.9996332155461201
69.0,1.0008299345013454,0.9988125770753562,0.9996605085816881
70.0,1.000793758913857,0.9988769432317275,0.9996856792675739
71.0,1.0007582896982634,0.9989382140041034,0.9997088910762066
72.0,1.000723678357948,0.998996448091297,0.9997302974564533
73.0,1.0006900400138266,0.9990517223690591,0.9997500416440653
74.0,1.0006574595206517,0.9991041271407659,0.9997682567501243
75.0,1.0006259966410906,0.9991537622892954,0.9997850660412902
76.0,1.0005956904191928,0.9992007341709384,0.9998005833475876
77.0,1.0005665628737215,0.9992451531200222,0.9998149135501357
78.0,1.0005386221137884,0.9992871314558553,0.9998281531138904
79.0,1.0005118649639173,0.9993267819024585,0.9998403906400503
80.0,1.0004862791726075,0.9993642163471037,0.9998517074200298
81.0,1.0004618452673955,0.9993995448765207,0.999862177978345
82.0,1.0004385381099732,0.9994328750402197,0.9998718705958388
83.0,1.000416328196919,0.9994643112991466,0.9998808478077059
84.0,1.0003951827447672,0.9994939546251245,0.9998891668730207
85.0,1.0003750665923687,0.9995219022225404,0.9998968802140982
86.0,1.0003559429485467,0.9995482473486941,0.9999040358252023
87.0,1.0003377740088815,0.9995730792133504,0.9999106776509502
88.0,1.000320521461878,0.999596482941442,0.9999168459353197
89.0,1.0003041469017464,0.9996185395857026,0.9999225775425621
90.0,1.0002886121624466,0.9996393261783572,0.9999279062515463
91.0,1.0002738795854411,0.9996589158129437,0.9999328630251934
92.0,1.0002599122317455,0.9996773777489533,0.9999374762567121
93.0,1.0002466740472618,0.9996947775333195,0.9999417719943441
94.0,1.0002341299890318,0.9997111771338953,0.9999457741462892
95.0,1.0002222461188917,0.9997266350809787,0.9999495046674098
96.0,1.0002109896700195,0.9997412066137075,0.9999529837292421
97.0,1.0002003290910455,0.9997549438287787,0.9999562298747369
98.0,1.0001902340716615,0.9997678958294656,0.9999592601590674
99.0,1.0001806755530755,0.9997801088733367,0.9999620902777406
100.0,1.0001716257261282,0.9997916265174349,0.9999647346831497
101.0,1.0001630580194556,0.9998024897599674,0.9999672066906208
102.0,1.000154947079701,0.9998127371777943,0.99996951857491
103.0,1.0001472687454651,0.9998224050591988,0.9999716816580313
104.0,1.0001400000164047,0.9998315275315806,0.9999737063892133
105.0,1.0001331190186689,0.9998401366838425,0.9999756024177165
106.0,1.0001266049676543,0.9998482626833476,0.9999773786591694
107.0,1.0001204381289048,0.9998559338873969,0.9999790433560246
108.0,1.0001145997778311,0.9998631769492563,0.9999806041326841
109.0,1.000109072158809,0.9998700169188035,0.999982068045781
110.0,1.0001038384441172,0.9998764773379077,0.999983441630071
111.0,1.000098882693079,0.9998825803306884,0.999984730940335
112.0,1.0000941898117162,0.9998883466888162,0.9999859415896606
113.0,1.0000897455131412,0.9998937959520394,0.9999870787844346
114.0,1.0000855362788834,0.999898946484129,0.9999881473563473
115.0,1.000081549321287,0.9999038155444389,0.999989151791677
116.0,1.0000777725470886,0.9999084193552857,0.9999900962581068
117.0,1.0000741945222504,0.9999127731653473,0.9999909846292894
118.0,1.0000708044381024,0.9999168913092835,0.9999918205073667
119.0,1.000067592078823,0.999920787263773,0.9999926072436252
120.0,1.000064547790271,0.9999244737001591,0.9999933479574505
121.0,1.000061662450173,0.9999279625338915,0.9999940455537351
122.0,1.0000589274396496,0.9999312649709411,0.9999947027388691
123.0,1.0000563346160634,0.9999343915513632,0.9999953220354465
124.0,1.0000538762871638,0.9999373521901724,0.9999959057957875
125.0,1.0000515451864878,0.9999401562156882,0.9999964562143874
126.0,1.00004933444999,0.9999428124055003,0.9999969753393811
127.0,1.0000472375938523,0.999945329020199,0.9999974650831056
128.0,1.0000452484934375,0.9999477138350024,0.999997927231838
129.0,1.0000433613633395,0.9999499741694127,0.9999983634547809
130.0,1.0000415707384849,0.9999521169150196,0.9999987753123515
131.0,1.0000398714562466,0.9999541485615676,0.9999991642638405
132.0,1.0000382586395156,0.9999560752213941,0.9999995316744855
133.0,1.000036727680696,0.9999579026523393,0.9999998788220112
134.0,1.0000352742265741,0.9999596362792258,1.0000002069026788
135.0,1.000033894164019,0.9999612812139945,1.0000005170368829
136.0,1.0000325836064792,0.9999628422745863,1.0000008102743354
137.0,1.000031338881226,0.9999643240026426,1.0000010875988652
138.0,1.0000301565173142,0.9999657306801051,1.0000013499328686
139.0,1.0000290332342172,0.9999670663447818,1.0000015981414332
140.0,1.0000279659311007,0.9999683348049442,1.000001833036167
141.0,1.0000269516767066,0.999969539653019,1.0000020553787485
142.0,1.000025987699805,0.9999706842784318,1.0000022658842262
143.0,1.000025071380192,0.9999717718796531,1.0000024652240804
144.0,1.000024200240198,0.9999728054755037,1.0000026540290725
145.0,1.0000233719366796,0.9999737879157603,1.000002832891891
146.0,1.0000225842534691,0.9999747218911084,1.0000030023696145
147.0,1.000021835094254,0.9999756099424861,1.0000031629860018
148.0,1.0000211224758653,0.9999764544698515,1.0000033152336267
149.0,1.0000204445219458,0.9999772577404173,1.000003459575864
150.0,1.0000197994569853,0.9999780218963805,1.0000035964487393
151.0,1.0000191856006928,0.9999787489621818,1.0000037262626564
152.0,1.0000186013626928,0.9999794408513253,1.000003849404004
153.0,1.0000180452375245,0.9999800993727831,1.0000039662366569
154.0,1.0000175157999256,0.9999807262370133,1.0000040771033762
155.0,1.0000170117003875,0.9999813230616162,1.0000041823271166
156.0,1.0000165316609624,0.9999818913766481,1.000004282212246
157.0,1.0000160744713111,0.9999824326296178,1.0000043770456857

